All4One: Symbiotic Neighbour Contrastive Learning via Self-Attention and Redundancy Reduction

Nearest neighbour based methods have proved to be one of the most successful self-supervised learning (SSL) approaches due to their high generalization capabilities. However, their computational efficiency decreases when more than one neighbour is used. In this paper, we propose a novel contrastive SSL approach, which we call All4One, that reduces the distance between neighbour representations using ''centroids'' created through a self-attention mechanism. We use a Centroid Contrasting objective along with single Neighbour Contrasting and Feature Contrasting objectives. Centroids help in learning contextual information from multiple neighbours whereas the neighbour contrast enables learning representations directly from the neighbours and the feature contrast allows learning representations unique to the features. This combination enables All4One to outperform popular instance discrimination approaches by more than 1% on linear classification evaluation for popular benchmark datasets and obtains state-of-the-art (SoTA) results. Finally, we show that All4One is robust towards embedding dimensionalities and augmentations, surpassing NNCLR and Barlow Twins by more than 5% on low dimensionality and weak augmentation settings. The source code would be made available soon.

==> TFM_D/backup.txt <==
\documentclass[a4paper, 11pt, english]{book}

        %                  ***          ***
        %               ***....**     **...***
        %              **........** **.......**
        %       ***    **..........*.........**    ***
        %   **.....**  **..................**  **.....**
        %  **.........**  **..............**  **.........**
        % *..............*   *..........*   *..............*
        %  **..............*   *......*   *..............**
        %   **..............** *....* **..............**
        %      *......................................*
        %   **..............**........**..............**
        %  **..............*    *....*    *..............**
        % *..............*      *....*      *..............*
        %  **.........**        *....*        **.........**
        %   **.....**         *....*           **.....**
        %       ***          **....*               ***
        %                  ** * * *
        
        % HOLA AMIGO, SUERTE CON EL REPORT QUE ESTÁS A PUNTO DE EMPEZAR.
        % ÁNIMO AND HAVE A NICE DAY :)


% \usepackage[portuges]{babel}
\usepackage[utf8]{inputenc}
\usepackage{amsmath,amssymb}
\usepackage{graphicx}
\usepackage{blindtext}
%\usepackage{subfig}
\usepackage{subcaption}
\usepackage[colorinlistoftodos]{todonotes}

\usepackage{indentfirst}
\usepackage{verbatim}
\usepackage{textcomp}
\usepackage{gensymb}
\usepackage{caption}
\usepackage{minted}
\usepackage{graphicx}


\usepackage{tikz}


\usepackage{relsize}

\usepackage{lipsum}% http://ctan.org/pkg/lipsum
\usepackage{xcolor}% http://ctan.org/pkg/xcolor
\usepackage{xparse}% http://ctan.org/pkg/xparse
\NewDocumentCommand{\myrule}{O{1pt} O{2pt} O{black}}{%
  \par\nobreak % don't break a page here
  \kern\the\prevdepth % don't take into account the depth of the preceding line
  \kern#2 % space before the rule
  {\color{#3}\hrule height #1 width\hsize} % the rule
  \kern#2 % space after the rule
  \nointerlineskip % no additional space after the rule
}
\usepackage[section]{placeins}

\usepackage{booktabs}
\usepackage{colortbl}%
   \newcommand{\myrowcolour}{\rowcolor[gray]{0.925}}
   
\usepackage[obeyspaces]{url}
\usepackage{etoolbox}
\usepackage{hyperref} 



% [colorlinks,citecolor=black,urlcolor=blue,bookmarks=false,hypertexnames=true]

\usepackage{biblatex}
\addbibresource{bibliography.bib}

\usepackage{verbatim}
\usepackage{geometry}
\usepackage{amssymb}
\geometry{
	paper=a4paper, % Change to letterpaper for US letter
	inner=2cm, % Inner margin
	outer=2cm, % Outer margin
	bindingoffset=.5cm, % Binding offset
	top=2.5cm, % Top margin
	bottom=2.5cm, % Bottom margin
	%showframe, % Uncomment to show how the type block is set on the page
}
\setlength{\parindent}{0ex}
\setlength{\parskip}{0.7em}
\usepackage{titlesec}
%\titlespacing*{\section}{0pt}{1.1\baselineskip}{\baselineskip}


\usepackage{graphicx}
\usepackage{subcaption}


\usepackage[toc,page]{appendix}

%*******************************************************************************%
%************************************START**************************************%
%*******************************************************************************%
\begin{document}
%************************************TITLE PAGE**************************************%
\begin{titlepage}
\begin{center}
\textbf{\LARGE MASTER IN ARTIFICIAL INTELLIGENCE}\\[0.5cm] 
% \textbf{\large  BARCELONA SCHOOL OF INFORMATICS}\\[0.2cm]
\vspace{50pt}
\includegraphics[scale=0.8]{comb_logo.png}\\[0cm]

\par
\vspace{100pt}
\textbf{\Large Final Master's Thesis}\\
\vspace{15pt}
\myrule[1pt][7pt]
\textbf{\LARGE  Analysis and improvement proposal on self-supervised deep learning}\\
%\vspace{15pt}
%\textbf{\large Analysis and improvement proposal on self-supervised deep learning}\\ 
\vspace{15pt}
\myrule[1pt][7pt]
\vspace{25pt}
\textbf{\large Student Name \hspace{80pt} \phantom{Student ID}}\\
Imanol González Estepa \hspace{150pt} \phantom{-}\\ % No1 

\textbf{\large Director Name \hspace{80pt} Institution}\\
 Dr. Petia Ivanova Radeva \hspace{25pt} Universitat de Barcelona\\ % No1 
\textbf{\large Codirector Name \hspace{70pt} Institution}\\
 Mr. Bhalaji Nagarajan \hspace{40pt} Universitat de Barcelona\\ 


%\vspace{45pt}
%\textbf {\large Lecturer in charge:}\\[0.2cm]
%\Large {Dr. Salamó Llorente Maria}\\[0.1cm]
\end{center}

\par
\vfill
\begin{center}
\textbf{Defense Date : 25/01/2023}\\
\end{center}

\end{titlepage}

%************************************TABLE OF CONTENTS**************************************%

%Sumario
\newpage
\thispagestyle{empty}
\newpage
\thispagestyle{empty}
\chapter*{Abstract}
Lorepm ipsum.
\chapter*{Resumen}
Lorepm ipsum.
\thispagestyle{empty}
\tableofcontents
\thispagestyle{empty}
%End Sumario

%********************************%
%***********SECTION 1************%
%********************************%
\newpage
\chapter{Introduction}
%Introduction
%Motivation (% Do we need SSL?)
%Objectives
%Organization

In this chapter, we briefly introduce the context and motivation of the project and its main objectives. Finally, we define and explain the structure of the memory. 

% Deep learning y supervised
% Data bottleneck and nowadays 
% SSl al rescate
% Last years varios trabajos

\section{Context of the project}
Nowadays, Deep neural networks rule the state-of-the-art of most of the Artificial Intelligence domains. More concretely, the supervised learning paradigm has proved to be the most successful approach to solving common tasks such as Image Classification in Computer Vision\cite{yu_coca_2022}, Sentiment analysis in NLP\cite{heinsen_algorithm_2022} or even graph classification in Graph learning domains\cite{bai_simgnn_2019}. Regarding its application, supervised Deep learning solutions are  highly demanded in all kinds of areas from Industry Automatization to Medical Diagnosis.

However, supervised learning paradigm is meeting its bottleneck\cite{liu_self-supervised_2023}. All supervised learning models rely heavily on the manual labelling of the training samples. Without enough labelled examples, even the biggest and most optimized model would struggle to obtain confident results and a proper generalization. Even if new automatic labelling approaches and tools have been proposed, the process it's still extremely expensive to be able to assume economically the creation of multiple complete datasets such as ImageNet\cite{deng_imagenet_2009}, which holds back advances of supervised learning approaches. In fact, depending on the domain, experts are required in order to label the samples. Medical Image datasets\cite{arshad_dataset_2022} are a clear example of this problem.

In addition, it's well-known that even the most popular datasets such as CIFAR-100\cite{noauthor_cifar-10_nodate}, Caltech-256\cite{griffin_caltech-256_2007} or even ImageNet\cite{deng_imagenet_2009} have multiple samples labelled incorrectly. This fact, apart from confusing the model, reduces the generalization and favours the creation of biases.

In a world with millions of unlabeled data samples but very expensive labelling processes, AI research is rapidly moving towards solutions that do require a low number of labels or, ideally, any annotation at all. As a promising alternative, Self-supervised learning or SSL proposes a general no-label paradigm that benefits from the huge amount of raw data and provides models that can be equally used in multiple tasks such as Image Classification or Object Detection.


\section{Motivation of the project}\label{intro}
Last years, multiple SSL approaches\cite{chen_simple_2020}\cite{he_momentum_2020-1} \cite{grill_bootstrap_2020} have proved to be able to obtain promising results on common tasks. Concretely, Instance discrimination approaches managed to reduce the gap between supervised and self-supervised learning to less than 5\% \cite{dwibedi_little_2021}\cite{caron_emerging_2021}. Due to its success, SSL Instance discrimination is one of the most relevant research lines nowadays with numerous contributions that explore new and different instance discrimination alternatives in an attempt of reducing even more the gap.

Among the recent Instance discrimination alternatives, neighbour contrastive representation learning proved to be one of the most successful ones thanks to its innovative strategy of hard positive sampling. However, its full potential is held back by the several limitations it suffers \cite{dwibedi_little_2021}\cite{koohpayegani_mean_2021}. In addition, its compatibility with some other SSL alternatives such as Feature contrast learning is still unknown. 

Taking into account these ideas, we ask ourselves the following questions:

\begin{itemize}
    \item Would alleviating the limitations of the approach push forward the performance of neighbour contrastive learning SOTA?
    \item Can multiple SSL Instance discrimination alternatives form a symbiosis?
\end{itemize}

These two questions lead us to the first main motivation of the project, which drives us to explore and analyse the behaviour of multiple instance discrimination alternatives, focusing especially on the limitations of neighbour contrastive learning approaches.

Additionally, we find out that SSL is still a highly unexplored area where the behaviour of some components is still being studied. However, we realised that most of the instance discrimination contributions \cite{chen_simple_2020}\cite{he_momentum_2020-1}\cite{grill_bootstrap_2020}\cite{zbontar_barlow_2021} majorly provide a quantitative analysis of the results, ignoring any possible qualitative analysis of the behaviour of the model and overall results. This fact led us to our third question: Could we provide a helpful qualitative analysis pipeline to better understand and compare the results obtained from instance discrimination approaches? This third question encloses the second main motivation of the project, which motivates us to research well-known supervised and unsupervised explainability tools and adapt their application to instance discrimination.

\section{Objectives of the project}
In this project, we want to propose an improvement over previous neighbour contrastive learning works in the SOTA. However, we also aim to analyse different instance discrimination approaches to check if there is a possibility for a symbiotic SSL approach. In addition, we aim to further explore the explainability capability of instance discrimination approaches so that we don't limit our analysis to quantitative results. Being so, the particular objectives of the project are:

\begin{itemize}
    \item Understand the basics of Self-supervised learning, focusing on contrastive representation learning and instance discrimination.
    \item Analyse instance discrimination state-of-the-art approaches to understand their behaviour, advantages and disadvantages.
    \item Further explore neighbour contrastive learning state-of-the-art approaches to correctly identify their main limitations.
    \item Alleviate the identified limitations in an attempt of obtaining an improved neighbour contrastive learning approach.
    \item Combine our neighbour contrastive learning proposal with elements from other instance discrimination approaches to study the effects of a symbiotic approach.
    \item Research and adapt qualitative explainability tools in the literature to better understand and compare the results of instance discrimination approaches.
    \item Report, validate and analyse the obtained results both quantitatively and qualitatively.
\end{itemize}


\section{Contributions of the project}
During the project, we present the following contributions:
\begin{itemize}

    \item Novel neighbour contrast instance discrimination framework.
    \item A successful example of symbiotic instance discrimination approach that combines neighbour contrast with feature contrast.
    \item Self-Attention-based\cite{vaswani_attention_2017} neighbour contrastive strategy that contrasts information from multiple neighbours at once. %and manages to obtain high NN retrieval without contrasting multiple neighbours one by one.
    \item Qualitative pipeline formed by tools that enable the understanding of the overall behaviour and component behaviour of an instance discrimination approach.

    
\end{itemize}


\section{Organization of the memory}
In an attempt of providing an organized memory, we divided this project into different chapters. The first chapters provide a theoretical analysis of the SSL state-of-the-art and Transformer\cite{vaswani_attention_2017} architecture. On the other hand, the second part of the memory focuses on our developed approach, its evaluation and final conclusions and future lines. Specifically, the memory is divided into de following chapters:

\begin{enumerate}
    \item \textbf{Introduction}: First chapter of the memory where we explain the context and motivation of the project together with its objectives.
    \item \textbf{State of the art}: In this chapter, we report the current SSL state of the art and briefly explain the ideas of the Transformer architecture.
    \item \textbf{Methodology}: More in-depth theoretical analysis of the present SSL approaches and Self-Attention\cite{vaswani_attention_2017} mechanism that inspired our own proposal. 
    \item \textbf{Our proposal}: In this chapter, the intuitions, architecture and behaviour of our proposal are explained.
    \item \textbf{Evaluation and analysis of our approach}: The work environment, evaluation datasets, evaluation metrics, results and their analysis are reported in this chapter.
    \item \textbf{Conclusions and Future lines}: Final chapter of the memory, we report the overall conclusions of the model together with possible future lines.
\end{enumerate}

As usual, we also list the literature consulted during the project in the Bibliography chapter (Chapter 7). 




\chapter{State of the art}

\section{Basics of Self-Supervised learning}
Self-supervised learning or SSL is a recently developed machine learning technique that aims to solve the label overdependence problem. To do that, it proposes a process where the model trains itself to learn intermediate representations of the data that can be later on applied to multiple tasks. As many studies have shown, SSL does not focus on a single data source, in fact, they have proved to be successful in a great variety of data sources such as videos \cite{xu_videoclip_2021} \cite{knights_temporally_2021}, images \cite{dwibedi_little_2021}\cite{caron_emerging_2021}, text \cite{devlin_bert_2019} \cite{radford_learning_2021} or audio \cite{hsu_revise_2022} \cite{anton_audio_2022}, reporting state-of-the-art results that little by little reduce the gap between SSL and supervised learning techniques.

SSL training process can be divided into two different parts: The pretext task and the Downstream task. During the pretext task or pre-training phase, we train the model without using any label in order to guide it to learn intermediate representations (Figure \ref{pretext}). Depending on the objective, the model's behaviour will change. This phase defines how good or bad the obtained model will be as SSL models work with the assumption that these intermediate representations learnt during the pretext tasks are able to provide meaningful information.

\begin{figure}[h!]
\centering
\includegraphics[width=0.6\linewidth]{TFM_D/pretext.png}
\caption{Basic pipeline of a pretext task. Extracted from \cite{noroozi_boosting_2018}.}
\label{pretext}
\end{figure}


Once the pretraining phase is finished, we perform a knowledge transfer process \cite{noroozi_boosting_2018} where the model applies the information obtained during the pretraining phase to solve a supervised task. This process is also called the Downstream task and it could be any task from a given domain. In Figure \ref{transfer}, the whole process can be seen.



\begin{figure}[h!]
\centering
\includegraphics[width=0.6\linewidth]{TFM_D/transfer.png}
\caption{Common Self-supervised learning knowledge transfer process. A self-supervised model (trained without any label) initializes the weights of a second model for a downstream task. Extracted from \cite{noroozi_boosting_2018}.}
\label{transfer}
\end{figure}


Even if the differences between Supervised learning and SSL are clear, this is not the case between Unsupervised learning and SSL. As all SSL approaches work without using any label, it could be stated that SSL falls inside the Unsupervised learning paradigm. However, common unsupervised algorithms such as K-Means\cite{cam_proceedings_1967} or PCA\cite{mackiewicz_principal_1993}, focus on detecting patterns and reducing dimensionality while SSL models focus on learning representations useful for common regression or classification tasks. These differences can be more clearly seen in Figure \ref{supUnsSelf}. It's worth mentioning that, apart from only SSL approaches, there are some works that explore the combination of these paradigms \cite{zhai_s4l_2019} \cite{chen_big_2020} \cite{cai_semi-supervised_2022}.

\begin{figure}[h!]
\centering
\includegraphics[width=0.6\linewidth]{TFM_D/supUnsSelf.png}
\caption{Comparison between Supervised, Unsupervised and Self-supervised paradigms. Self-supervised learning does not require any label and it's not restricted to tasks such as pattern detection. In fact, it learns by comparing two semantically similar representations that do not have to belong to the same data type. Extracted from \cite{liu_self-supervised_2023}.}
\label{supUnsSelf}
\end{figure}




\section{SSL pretext tasks in Computer Vision}
Regarding computer vision, many different pretext tasks have been proposed that allow useful pretraining for different downstream tasks. Next, we briefly explain the most common ones.

The first type of pretext task applies a small distortion or augmentation on the image under the assumption that it should not change the original semantic meaning. Exemplar-CNN \cite{dosovitskiy_discriminative_2014} follows this idea by transforming the input dataset to a new augmented dataset by just applying multiple random augmentations on the images. During this process, multiple augmentations of the same image patch are created and they are considered as the same class. The main goal of the pretext task is to be able to discriminate between these generated classes. Instead of using random augmentations to generate synthetic classes, other works show how more simple approaches such as predicting random rotations \cite{komodakis_unsupervised_2018} also proved to be a good distortion pretext task.

\begin{figure}[h!]
\centering
\includegraphics[width=0.6\linewidth]{TFM_D/examplar-cnn.png}
\caption{Example of a distortion pretext task. Random transformations are applied over the original image (marked in red), obtaining a variety of augmented crops. Then the model is forced to classify them into the same class (all crops belong to the same pseudo-class). Extracted from \cite{dosovitskiy_discriminative_2014}}
\label{exemplar}
\end{figure}



Similar to distortion pretext tasks, colourization pretext tasks also modify the colour of the inputs but, instead of discriminating between them, it trains the model to generate the original colours of the image \cite{zhang_colorful_2016}. During the training, the given batch is distorted so that all images are on grayscale. Then, the model tries to predict the original colours by mapping the image to a distribution over quantized
colour value outputs.

Apart from modifying the colours and distorting the input images, there are also pretext tasks that divide the images into multiple patches and then train the model to  predict their spatial relationship \cite{doersch_unsupervised_2015}. This approach is called context prediction and it encourages the model to understand the spatial context of the objects in order to find out the relative position between them. In an attempt of obtaining a more refined version of this pretext, Noroozi et al. \cite{noroozi_unsupervised_2016} proposed the well-known jigsaw puzzle game as a pretext task. Similar to the game, each image is sliced into 9 patches and formed again by joining the patches in disorder. In this case, the main objective of the pretext task would be reordering the patches to form the original image.

\begin{figure}[h!]
\centering
\includegraphics[width=0.7\linewidth]{TFM_D/jigsaw.png}
\caption{Example of the jigsaw-based pretext task. The image is divided into 9 equal-sized crops and, then, a new image is formed by concatenating them disorderly. The model is forced to order the patches and form the original image. Extracted from \cite{noroozi_unsupervised_2016}}
\label{jigsaw}
\end{figure}





Inspired by previous pretext tasks, generative modelling pretext tasks also provide good performance on SSL approaches \cite{zhang_split-brain_2017} \cite{donahue_adversarial_2017}. These tasks, similar to patch pretext tasks, extract patches from the images, however, the model is trained to generate the extracted patch just by using the rest of the image. GAN-based approaches proved to be the way to go on this kind of pretext task.

Finally, the contrastive pretext task proved to be one of the most powerful self-supervised pretext tasks. This task enforces the model to bring together in the latent space those images that are similar while pushing away those that are not \cite{chen_simple_2020}. Even if this approach is also being explored in supervised learning \cite{khosla_supervised_2020}, it resulted to be a very useful pretext task for computer vision SSL \cite{oord_representation_2019} and encompassed other pretext tasks such as the prediction of spatial relationships. In fact, most of the present SSL methods, including our project, rely completely on this pretext task. 



\begin{figure}[h!]
\centering
\includegraphics[width=0.7\linewidth]{TFM_D/GenConComp.png}
\caption{Categorization of Self-supervised learning (SSL). Extracted from \cite{liu_self-supervised_2023}}
\label{GenConComp}
\end{figure}



Overall, depending on the pretext task used, SSL approaches fall into a three-fold categorization \cite{liu_self-supervised_2023} (Figure \ref{GenConComp}): 

\begin{itemize}
    \item Generative SSL: Generative approaches make use of generative modelling tasks to learn a useful latent representation of the data. They follow an encoder-decoder architecture, however, only the encoder is used for downstream tasks. This approach excels on generative downstream tasks thanks to its ability to recover original data distributions.
    \item Contrastive SSL: These approaches make use of contrastive pretext tasks to obtain similar representations for similar images just by comparing the similarity and dissimilarity of the given inputs. Contrary to generative approaches, they commonly use a pair of Siamese encoders\cite{koch_siamese_nodate} as the main architecture and train them on the pretext task. However, for downstream tasks, only one of the encoders is used. It's worth mentioning that contrastive pretext tasks work for multiple architectural variations, so multiple works in the literature do not follow the common Siamese\cite{koch_siamese_nodate} architecture.

    \item Generative-Contrastive SSL: Inspired by generative solutions, Generative-Contrastive SSL approaches generate fake data from the input images, however, instead of focusing on the reconstruction their objective is to discriminate between real and fake data. Similar to generative approaches, their architecture is based on an encoder and a decoder.
\end{itemize}


\section{Contrastive representation learning}
Since the introduction of contrastive loss\cite{chopra_learning_2005}, several works proved its usefulness in multiple downstream tasks by proposing variations of the initial contrastive loss. However, van den Oord et al. \cite{oord_representation_2019} showed that by applying InfoNCE\cite{oord_representation_2019}, a contrastive loss variation inspired by NCE\cite{ma_noise_2018}, one could train a useful model with a contrastive pretext task in a completely self-supervised way. This loss works with the assumption of positive \((z^a, z^+)\), formed by two representations that share the same semantical class, and negative \((z^a, z^-)\), which are formed by images that do not belong to the same semantical class. Basically, InfoNCE\cite{oord_representation_2019} loss tries to bring together those representations that form the positive pair while distancing those that form the negative pairs i. e. works by comparing the elements that form the pairs. However, this is just the most common approach (instance-instance discrimination) among the multiple contrastive representation learning approaches.

Regarding the image classification downstream task, the pretext task of most SSL SOTA approaches follows a contrastive objective. This objective is based on the idea of training a model to learn representations that are invariant to image augmentations (patches or distortions). Depending on the type of contrast performed, the approaches are divided into context-instance contrast and instance-instance contrast.

\textbf{Context-Instance Contrast}

Global-local contrast or context-instance contrast approaches to model the relationship between the local features of a sample and its context representation. Overall, there are two different types of context-instance contrast.

The first one, Predict relative position or PRP, focus on the prediction of the spatial relationships between local objects of an image. In the task, the global context plays a critical role given that the model needs to understand the context to be able to correctly predict the spatial relationship. For example, the model needs to learn what an human looks like in order to define the spatial relationship between the head and the legs \cite{doersch_unsupervised_2015} (Figure \ref{relative}). 

\begin{figure}[h!]
\centering
\includegraphics[width=0.5\linewidth]{TFM_D/Relative.pdf}
\caption{Predict relative position method for spatial relation contrast.}
\label{relative}
\end{figure}




The second one proposes the use of the Mutual Information concept to model the association of two variables. Generally, the main goal is to maximize the Mutual Information between the variables by optimizing a Mutual Information estimator \(I\). Deep InfoMax \cite{hjelm_learning_2019} proved the application of this approach by directly contrasting a local patch and its global context using Mutual Information based loss function. Later works, further improved the intuition and applied it to multiple domains \cite{bachman_learning_2019} \cite{kong_mutual_2019} \cite{velickovic_deep_2018}.


\textbf{Instance-Instance Contrast}

Even though frameworks that maximize the mutual information provided good results, authors of works like SimCLR \cite{chen_simple_2020}, MoCo \cite{chen_empirical_2021} \cite{he_momentum_2020} \cite{chen_improved_2020}, BYOL\cite{grill_bootstrap_2020} and more concretely Tsannen et al. \cite{tschannen_mutual_2020} show that instance-instance contrast approaches outperform the previous context-instance works and prove that the obtained results are more related to other characteristics like negative sampling strategies and encoder architectures rather than MI. In fact, instance-instance discrimination discards MI and focuses on the relationship between different image representations. Also, unlike context-instance discrimination that focuses on context-level features, instance-instance discrimination makes use of instance-level features, which have proved to be more relevant for common downstream tasks such as Image Classification \cite{liu_self-supervised_2021}.

Similar to Context-Instance contrast, Instance-instance discrimination approaches are also divided into two categories: Cluster discrimination and Instance discrimination.

Cluster discrimination frameworks were the first approach to Instance-instance contrast \cite{xie_self-training_2020} \cite{noroozi_boosting_2018} \cite{caron_deep_2018} \cite{li_unsupervised_2016}. In fact, Deep Cluster \cite{caron_deep_2018} managed to obtain equal performance as the supervised AlexNet \cite{krizhevsky_imagenet_2012} model. In an attempt of pulling together similar images, Deep Cluster \cite{caron_deep_2018} proposes a two-step approach that first generates pseudo-labels using a common clustering algorithm and then a discriminator that predicts the generated image labels. This approach has been further explored by Local Aggregation \cite{zhuang_local_2019}, which points out and optimises the main drawbacks of Deep Cluster \cite{caron_deep_2018} (Figure \ref{cluster}), and SwaV \cite{caron_unsupervised_2020}, an SSL clustering method that proposes a single-step cluster discrimination approach by introducing an online clustering process. 


\begin{figure}[h!]
\centering
\includegraphics[width=0.8\linewidth]{TFM_D/cluster.png}
\caption{\textbf{Left.} Deep cluster makes use of a clustering algorithm to create pseudo-labels and, then, pulls together the representations that belong to the same pseudo-class. \textbf{Right.} Local Aggregation improves this intuition by proposing an egocentric soft-clustering approach. Extracted from \cite{liu_self-supervised_2021}}
\label{cluster}
\end{figure}




On the other side, Instance discrimination methods avoid the use of a clustering algorithm and introduce the concept of negative pairs. Mutual Information approaches focused on increasing the information between positive or similar variables. Instance discrimination, however, brings together samples that form positive pairs while also pulling away the ones that form negative pairs. Initially, depending on the way of computing the negative pairs, instance discrimination methods followed end-to-end and Memory Bank architectures.

As can be seen in Figure \ref{allArch}, end-to-end architectures follow Siamese network \cite{koch_siamese_nodate} architecture. Siamese networks contain a pair of weight-sharing encoders that given a pair of inputs, return a pair of representations that are later on compared. SimCLR \cite{chen_simple_2020} generates the representations that form the positive pair by feeding the encoders with two distorted patches of the same image, and then it compares them in an attempt of bringing them together in the feature space. Regarding the negative pairs, it forms them by pairing together each representation with the rest of the representations on the batch. 

Memory Bank, on the contrary, assumes that each sample belongs to a different class i. e. each sample is a distinct class on its own. With this assumption, it makes use of a single encoder and a memory bank that stores all the representations generated by the encoder for each sample \cite{wu_unsupervised_2018}. During the training, each image representation is contrasted with its past representations stored in the memory bank (positive pairs) and the rest of the representations available in the bank (negative pairs). With a high memory bank size, the computation of the loss becomes extremely expensive so the Monte Carlo approximation is applied to reduce the number of representations. MoCo \cite{he_momentum_2020-1} further optimizes the approach by introducing the Momentum contrast strategy that does not require a huge Memory Bank.  

It's worth mentioning that, at present, instance discrimination methods are not restricted to the architectures explained. In fact, present works such as BYOL \cite{grill_bootstrap_2020}, Barlow Twins \cite{zbontar_barlow_2021}, NNCLR \cite{dwibedi_little_2021} or MSF \cite{koohpayegani_mean_2021} showed how introducing new elements to the architectures proved to be beneficial in contrastive learning pretext task (Figure \ref{allArch}). Inspired by these works, our project analyses the main elements and drawbacks of these methods to provide an improved instance discrimination contrastive learning solution that aims to outperform them.

\begin{figure}[h!]
\centering
\includegraphics[width=0.8\linewidth]{TFM_D/all_Architecture.pdf}
\caption{Simplified architectures took as baselines. Projector components are packed within the encoder box.}
\label{allArch}
\end{figure}


%Types of contrastive learning 
    % Context instance
        % Mutual Information

    % Instance instance
        % Cluster discrimination
            % SwaV
        % Instance discrimination
            % Basic architectures
            % SimCLR, MoCo por encima
            % Mencionar modelos mas avanzados y referenciar a metodologia











%\subsection{Types}
%\subsection{Objectives}
%\subsection{Keys of contrastive learning}
%\subsection{Initial architectures}


\section{Transformer architecture}
Transformer architecture \cite{vaswani_attention_2017} has proven to be one of the most successful network architectures during the last few years. The most basic transformer architecture, as can be seen in Figure \ref{TransArch}, uses an encoder to simply map a sequence of representations into a sequence of continuous representations. Then, a decoder generates a new output sequence one element of the sequence at a time. It's worth mentioning that the complete output sequence is generated auto-regressively which means that, for each new output element, previous output elements work as an additional input. The main characteristic of the architecture (encoder and decoder) and the main reason for its success, is that it is only formed by self-attention operations and fully-connected layers. In fact, multiple works analyse the behaviour of the Self-attention mechanism and propose new improvements to it \cite{wu_centroid_2021} \cite{guo_beyond_2022} \cite{kreuzer_rethinking_2021} \cite{xie_clustr_2022} \cite{wang_kvt_2022}.  


\begin{figure}[h!]
\centering
\includegraphics[width=0.5\linewidth]{TFM_D/Transformer.png}
\caption{Detailed Transformer \cite{vaswani_attention_2017} architecture. Extracted from \cite{vaswani_attention_2017}}
\label{TransArch}
\end{figure}


Works such as ViT \cite{dosovitskiy_image_2021} extend the initial transformer idea to visual tasks, showing how transformer architectures have the potential to compete and even surpass common CNN architectures such as ResNet \cite{he_deep_2015}. In fact, Attention mechanisms have already been applied to multiple domains such as Graph Neural networks \cite{kreuzer_rethinking_2021} or even Self-supervised learning, where SNCLR \cite{anonymous_soft_2022} shows how applying cross-attention improves neighbour contrast approaches.

It's worth mentioning that SNCLR \cite{anonymous_soft_2022} do not make use of the complete transformer architecture. Instead, it just applies the cross-attention operation to weight a high number of representations that are later used on the loss function. As we will further explain in the next chapters, our approach aims to minimize the number of representations contrasted while maximizing the information contained in the representations. Being so, we focus on the application of Self-Attention rather than Cross-attention. 








% Explain transformer

% Explain architecture

% Explain usefulness in different tasks

% Explain its use in self-supervised learning





% Basics of SSL
    % SSL tasks on Vision (we focus on Contrastive)
    % Contrastive Representation Learning
        % Types
            % Context-Instance
            % Instance-Instance
                % Cluster discrimination
                % Instance discrimination
    
        % Objectives (Contrastive Loss, InfoNCE...)
        % Keys
        % Initial Architectures
            % End-End
            % Memory Bank
        % Application to Vision  
        
% Simple approaches
    % SimCLR
    % SimSiam
    % BYOL
    % Barlow Twins
% NN Approaches
    % NNCLR
    % Meanshift
    % Soft-neighbours
% More than 2 views approaches
    % TriBYOL
    % The other one
\chapter{Methodology}\label{meth}

In this chapter, we aim to explain more in detail the   concepts, terminology and theoretical bases of the project. In sections \ref{ssl_basics} and \ref{ssl_models}, we explain the basics of SSL instance discrimination together with the SSL frameworks that have been used as starting points of our project. Then, in section \ref{tt}, we explain the Transformer architecture, focusing on the encoder and its behaviour. 


\section{Basics of Instance discrimination: MoCo and SimCLR}\label{ssl_basics}

Among the instance-instance approaches, most state-of-the-art models follow the instance discrimination approach which focuses on generating positive and negative image pairs in order to contrast them. Given a batch of images \( X = \{x_i\}^N_{i=1}\) a positive pair could be formed by two \(x_i\) samples that belong to the same semantical class and, on contrary, a negative pair could be formed by two \(x_i\) samples that don't belong to the same class. However, in the Self-supervised approach, the labels are completely unknown, which increases the difficulty of forming these pairs.

At first, works such as CMC \cite{tian_contrastive_2020} proposed the use of multiple views of the same image to form the positive pairs while using a completely different image or unmatched view to form the negative pair. Even if the idea of ensuring multiple positive pairs seemed to be beneficial, this approach is completely constrained by the limitation of using a single negative pair. Also, obtaining completely different views of the same scene could be impossible as most common datasets only provide one example per scene.

\begin{figure}[h!]
\centering
\includegraphics[width=0.5\linewidth]{TFM_D/MoCo.png}
\caption{Detailed MoCo \cite{he_momentum_2020} architecture. Extracted from \cite{he_momentum_2020}}
\label{MoCoArch}
\end{figure}


Knowing the relevance of negative samples, MoCo \cite{he_momentum_2020} introduced a momentum contrasting strategy which increased the number of negative samples. Given an image \(x_i\), MoCo \cite{he_momentum_2020} aims to learn \(q = f_q(x_i)\) by a query encoder \(f_q()\) that is able to differentiate \(q_i = f_q(x_i)\) from the rest of the images. At the same time, an asynchronously updated momentum encoder \(f_k()\) is used to generate the positive counterpart \(k^+ = f_k(x_i)\). Regarding the negative pairs, inspired by memory bank architecture explored in works such as \cite{oord_representation_2019}, MoCo \cite{he_momentum_2020} employs a big queue that stores previously encoded representations as negative samples (Figure \ref{MoCoArch}). These negative samples are later on used to form the negative pairs. Finally, the model optimizes the following objective function:

\begin{equation}
L_i^{MoCo} = -log (\frac{exp(q_i \cdot k^+_i / \tau )}{\sum_{k = 1}^{K}exp(q_i \cdot k^-_k / \tau )})
\end{equation}

where K is the number of negative samples in the queue. It's worth noting that even if this approach showed the benefits of negative sampling, the positive pairs were formed by two representations of the exact same image without any augmentation. This fact led to very distinguishable positive pairs.

Following this line, SimCLR \cite{chen_simple_2020} focuses on the importance of obtaining hard positive samples, i.e. pairs of samples that even if they belong to the same semantical class contain characteristics that make them different. Similar to the multi-view strategy presented by CMC \cite{tian_contrastive_2020}, SimCLR \cite{chen_simple_2020} proposed a new pretext task generator. This new pretext task generator consists of a 10-augmentation pipeline that generates hard positive pairs from the same image.


\begin{figure}[h!]
\centering
\includegraphics[width=0.5\linewidth]{TFM_D/SimCLR.png}
\caption{Detailed SimCLR \cite{chen_simple_2020} architecture. Extracted from \cite{chen_simple_2020}.}
\label{SimCLRArch}
\end{figure}


Given a batch of N samples \(X = \{x_i\}^N_{i=1}\), the pretext task \(P\) generates two augmented views \(x^a_i \) and \(x^+_i\) for each sample \(x_i\) of the batch, forming a new batch of \(2N\) samples. These two samples form the hard positive pairs \((x^a_i, x^+_i)\). Regarding the negative sampling, SimCLR \cite{chen_simple_2020} still followed end-to-end architecture (Figure \ref{SimCLRArch}), so instead of using a large memory bank, SimCLR\cite{chen_simple_2020} paired each \(x^a_i \) with the rest of the images \(x^-_i\) on the same batch to form the negative pairs \((x^a_i, x^-_i)\). This way, for each hard positive pair \(2(N - 1)\) negative pairs are formed. Note that in order to obtain enough negative pairs, batch sizes of 8196 are used.

Once the positive pairs are formed, two siamese of encoders \cite{koch_siamese_nodate} are used to obtain the representations \(z^a_i\) and \(z^+_i\) for each sample and the contrast loss is computed as:

\begin{equation}
L_i^{SimCLR} = -log (\frac{exp(z^a_i \cdot z^+_i / \tau )}{\sum_{k = 1}^{N}exp(z^a_i \cdot z^-_k / \tau )})
\end{equation}
where \(T\) is the temperature value. It's worth mentioning that \(L_{iSimCLR}\) is symmetrical, so the complete loss is formed as:

\begin{equation}
    L_{z^a_i, z^+_i} = \frac{1}{2} [L_i^{SimCLR}(z^a_i, z^+_i) + L_i^{SimCLR}(z^+_i, z^a_i)]
\end{equation}


Even if SimCLR \cite{chen_simple_2020} and MoCo \cite{he_momentum_2020} still had big limitations (such as the requiring huge batch sizes or distinguishable positive pairs), they showed that instance discrimination could outperform the rest of SSL approaches and motivated the creation of most of the present frameworks.

\section{Present SSL frameworks} \label{ssl_models}
Motivated by the success of instance discrimination, multiple works followed the same line and managed to outperform the basic frameworks by the use of very different strategies. In this section, we briefly present the works that inspired our own framework, divided by the used strategy.

\subsection{Disappearance of Negative Samples: BYOL}
Bootstrap your own latent or BYOL \cite{grill_bootstrap_2020} is an instance discrimination framework that does not make use of negative samples. It was published in 2020 by Grill et al. and, for the first time, it showed that using an immense amount of negative samples could be avoided by following a different architecture. 

Similar to MoCo \cite{he_momentum_2020}, BYOL \cite{grill_bootstrap_2020} makes use of a momentum architecture with online and momentum branches. However, instead of contrasting directly positive and negatives samples, it tries to predict different views (regression targets) of the same image directly in the representation space. The main drawback of this approach is that both representations generated by online and momentum branches are usually too "predictive" and, without negative samples, it leads the model to a complete collapse (encoders generate the same representation for all images) \cite{ziyin_what_2022} \cite{jing_understanding_2022}. To avoid this, BYOL \cite{grill_bootstrap_2020} introduces three new elements to the momentum architecture proposed by MoCo \cite{he_momentum_2020}.



\begin{figure}[h!]
\centering
\includegraphics[width=0.7\linewidth]{TFM_D/BYOL.png}
\caption{Detailed BYOL \cite{grill_bootstrap_2020} architecture. Extracted from \cite{grill_bootstrap_2020}}
\label{BYOLArch}
\end{figure}




BYOL \cite{grill_bootstrap_2020} architecture is made by two encoders or backbones with different weights \(f^\theta\) and \(f^\xi\), originally ResNet-50s \cite{he_deep_2015} without the final classification layer. As SimCLR \cite{chen_simple_2020}, each branch contains 3 layered MLPs or projectors \(g^\theta\) and \(g^\xi\) that project the outputs of the encoders into a smaller feature space. Finally, BYOL \cite{grill_bootstrap_2020} introduces the following additions respecting the previous architectures:

\begin{itemize}
    \item Predictor \(q^\theta\): A second MLP \cite{popescu_multilayer_2009} located at the end of the online branch. It follows the exact same architecture of the projector \(g^\theta\) and it prevents the model collapse by projecting the output of \(g^\theta\) to a different feature space.
    \item Stop-gradient: In order to avoid the collapse, the stop-gradient operation is applied over the momentum branch. Thanks to this operation, backpropagation is only carried out through the online branch of the framework.
    \item Exponential Moving Average \cite{noauthor_nistsematech_nodate}: In BYOL, the momentum branch provides the regression targets to the online encoder. In the original paper, Grill et al.\cite{grill_bootstrap_2020} prove that using a randomly initialized target network is enough to train an online encoder and obtain better results than random guesses. However, they refine this idea by updating the weights of the target network using the exponential moving average of the weights of the online network. To perform this update, the following formula is used:
    \begin{equation}
        \xi \leftarrow \tau  \xi + (1 - \tau )\theta 
    \end{equation}
    where \(\xi\) and \(\theta\) are the momentum and online weights and \(\tau\) is the decay value.
\end{itemize}

After combining all these elements, BYOLs \cite{grill_bootstrap_2020} complete architecture can be seen in Figure \ref{BYOLArch}.

During the training, BYOLs \cite{grill_bootstrap_2020} pretext task generator follows a similar pipeline as SimCLR \cite{chen_simple_2020} to generate the hard positive samples. For each positive pair \((x^a_i, x^+_i)\), \(x^a_i\) is fed through the online branch to obtain the representation \(p^1_i = q_\theta(g_\theta(f_\theta(x^a_i)))\) called prediction. Then \(x^+_i\) passes through the momentum branch and the projected representation \(z^2_i = g_\xi(f_\xi(x^+_i))\) is obtained. Finally, they define the next mean squared error between both representations:

\begin{equation} \label{byol_loss}
    L_i^{BYOL} = \left\| p^1_i - z^2_i \right\|^2_2 = 2 -2 \cdot \frac{\left< p^1_i, z^2_i\right>}{\left\| p^1_i\right\|_2 \cdot \left\| z^2_i \right\|_2}
\end{equation}

It's worth mentioning that they apply the loss symmetrically by interchanging the branches, so, for each sample, the final loss can be defined as:

\begin{equation}
    L_{p^1_i, z^1_i, p^2_i, z^2_i,} = \frac{1}{2} [L_i^{BYOL}(p^1_i, z^2_i) + L_i^{BYOL}(p^2_i, z^1_i)]
\end{equation}

where \(L_i^{BYOL}(p^1_i, z^2_i)\) is the symmetrical of \(L_i^{BYOL}(p^2_i, z^1_i)\). 

Similar to most of SSL frameworks, in BYOL \cite{grill_bootstrap_2020} only the online encoder is used for downstream tasks. 


\subsection{Learning via Redundancy Reduction: Barlow Twins}
Barlow Twins is a particular instance discrimination framework that contrasts the features of the image representations instead of contrasting the representations directly. It was published by Zbontar et al. and it proved that the redundancy reduction principle presented by Horace Barlow \cite{barlow_redundancy_2001} could be applied to self-supervised learning approaches.


\begin{figure}[h!]
\centering
\includegraphics[width=0.7\linewidth]{TFM_D/BarlowTwins.png}
\caption{Barlow Twins \cite{zbontar_barlow_2021} architecture. Extracted from \cite{zbontar_barlow_2021}}
\label{BTArch}
\end{figure}





Regarding the architecture, it follows the idea presented in SimCLR \cite{chen_simple_2020} with two siamese encoders \cite{koch_siamese_nodate} (ResNet-50 \cite{he_deep_2015}) and a pair of projectors. However, Barlow Twins \cite{zbontar_barlow_2021} architecture uses both projectors to increase the dimensionality of the output of the encoder to 8192. This architecture can be seen in Figure \ref{BTArch}.

Different to the rest of the SSL contributions, Barlow Twins do not require large batch sizes \cite{chen_simple_2020}, asymmetric architecture \cite{grill_bootstrap_2020}, momentum encoder \cite{grill_bootstrap_2020} \cite{he_momentum_2020} \cite{chen_improved_2020} \cite{chen_empirical_2021} or even stop-gradient operation to provide state-of-the-art results and avoid the model collapse. Instead, Zbontar et al. \cite{zbontar_barlow_2021} introduce a novel loss function based on the intuition of making each image representation as informative as possible. 

Following Information bottleneck objective \cite{goldfeld_information_2020}, in self-supervised learning we train the main encoder to generate image representations that contain as much information as possible about the given sample. Also, they must be as invariant as possible to the distortions applied by the pretext task generator. Ideally, given an image representation \(x_i\) with \(D\) features, we would like to ensure the invariability of each feature and avoid redundancy between them (redundant or very similar features reduce the optimality). In an attempt of obtaining this ideal case, Barlow Twins \cite{zbontar_barlow_2021} focuses entirely on the features of the samples.

During the training, the pretext task generator \(P\) creates two batches \(X^1 = \{x^1_i\}^N_{i=1}\) and \(X^2 = \{x^2_i\}^N_{i=1}\) by generating two augmented views for each sample \(x_i\) given a batch of samples \(X = \{x_i\}^N_{i=1}\). Then, each branch is fed with one of the batches to obtain \(Z^1 = g^1(f^1(X^1))\) and \(Z^2 = g^2(f^2(X^2))\). Finally, these two batches are used for the loss computation.

In order to understand Barlow Twins \cite{zbontar_barlow_2021} loss function, we consider:

\[
    Z^1 = \begin{bmatrix}
 z^1_{1\,1}& z^1_{1\, 2} & ... & z^1_{1\, D} \\
 z^1_{2\,1}& z^1_{2\, 2} & ... & z^1_{2\, D} \\
 \vdots & \vdots & \ddots & \vdots \\
 z^1_{N\,1}& z^1_{N\, 2} & ... & z^1_{N\, D} \\
\end{bmatrix}
and\ Z^2 = \begin{bmatrix}
 z^2_{1\,1}& z^2_{1\, 2} & ... & z^2_{1\, D} \\
 z^2_{2\,1}& z^2_{2\, 2} & ... & z^2_{2\, D} \\
 \vdots & \vdots & \ddots & \vdots \\
 z^2_{N\,1}& z^2_{N\, 2} & ... & z^2_{N\, D} \\
\end{bmatrix}
\]

where D is the dimensionality of the representation and each element of the matrix represents a single feature of a single representation. It's worth noting that Barlow Twins \cite{zbontar_barlow_2021} make use of a Batch norm layer \cite{ioffe_batch_2015} to normalize these two batches along the batch dimension.

As the first step, they compute the cross-correlation matrix between the outputs \(Z^1\) and \(Z^2\) along the batch dimension using the following formula:

\begin{equation}
    C_{ij} = \frac{\sum_{b}^{}z^1_{b,i}z^2_{b,i}}{\sqrt{\sum_{b}(z^1_{b,i})^2} \sqrt{\sum_{b}(z^2_{b,i})^2}}
\end{equation}

where \(b\) represent the batch sample and \(i,j\) the index vector of the output. As each element \(c_{ij}\) of \(C\) is computed by calculating the cosine similarity of column \(i\) of \(Z^1\) and row \(j\) of \(Z^2\), is assumed that each element of \(C\) ranges from -1 (perfect anti-correlation) and 1 (perfect correlation). 

Finally, the cross-correlation matrix is used to compute the loss function:

\begin{equation}
    L^{BT} = \sum_{i} (1 - C_{ii}) + \lambda \sum_{i}\sum_{j\neq i} C^2_{ij} 
\end{equation}

where \(\lambda\) value manages the trade-off between the invariance term (first term) and the redundancy reduction term (second term).

As one can see, the Barlow Twins \cite{zbontar_barlow_2021} loss function matches the idea of information bottleneck \cite{goldfeld_information_2020}. It increases the invariance of the features by equating the diagonal elements \(c_{ii}\) of \(C\) to one (invariance term) and it also decreases the redundancy between the features by reducing the correlation between different features (\(i^{th}\) and \(j^{th}\) features).

In addition, Barlow twins \cite{zbontar_barlow_2021} invariance and redundancy reduction terms could be understood similarly to positive and negative contrast terms of a common contrastive loss such as InfoNCE \cite{oord_representation_2019}. However, Barlow Twins  \cite{zbontar_barlow_2021} focuses exclusively on the features of the representations. Even if this approach avoids the need for huge batch sizes (a common drawback of contrastive learning approaches), it's worth noting that Barlow Twins \cite{zbontar_barlow_2021} relies entirely on very high dimensional embeddings (as can be seen in Figure \ref{BTDimComp}).

\begin{figure}[h!]
\centering
\includegraphics[width=0.5\linewidth]{TFM_D/BarlowTwinsDim.png}
\caption{High dimensionality dependency comparison between Barlow Twins, BYOL and SimCLR. Extracted from \cite{zbontar_barlow_2021}.}
\label{BTDimComp}
\end{figure}



\subsection{Single neighbour contrastive learning: NNCLR} \label{nnclr}\cite{dwibedi_little_2021}
Nearest-neighbor contrastive learning of visual representations or NNCLR \cite{dwibedi_little_2021} is an instance discrimination framework that leverages the hard positive sampling idea of SimCLR \cite{chen_simple_2020} by contrasting neighbour representations. It was published by Dwibedi et al. and it introduced the concept of neighbour contrastive learning.

\begin{figure}[h!]
\centering
\includegraphics[width=0.5\linewidth]{TFM_D/NNCLR.png}
\caption{NNCLR \cite{dwibedi_little_2021} architecture, MLP components are packed in the "encoder" box. Extracted from \cite{dwibedi_little_2021}}
\label{NNCLRArch}
\end{figure}


As NNCLR \cite{dwibedi_little_2021} is derived from SimCLR \cite{chen_simple_2020}, it uses two siamese  \cite{koch_siamese_nodate} encoders (ResNet-50 \cite{he_deep_2015}) and two projectors, one for each branch. Inspired by BYOL \cite{grill_bootstrap_2020}, it also introduces a predictor in one of the branches. Finally, NNCLR \cite{dwibedi_little_2021} makes use of a simple \(KNN\) operator  to extract the neighbours from a queue or Support set \(Q\). This support set behaves similarly to the memory bank defined in MoCo \cite{he_momentum_2020}, but it plays a completely different role. The overall architecture of NNCLR \cite{dwibedi_little_2021} can be seen in Figure \ref{NNCLRArch}.
\begin{comment}cite{taunk_brief_2019}\end{comment}

As explained in section \ref{ssl_basics}, SimCLR \cite{chen_simple_2020} relies solely on the image augmentations introduced by the pretext task generator \(P\) to form the positive pairs \((x^a_i, x^+_i)\). This approach, even if it proved to be useful, is not able to form positive pairs using two different samples (both augmentations come from the same sample), which provides poor diversity between pair members and, consequently, lower invariance to large intra-class variations. In an attempt of solving this problem, NNCLR \cite{dwibedi_little_2021} proposes the use of nearest-neighbours to construct more diverse hard positive pairs (Figure \ref{NNCLRNN}).


\begin{figure}[h!]
\centering
\includegraphics[width=0.3\linewidth]{TFM_D/NNCLRNN.png}
\caption{NNCLR \cite{dwibedi_little_2021} and SimCLR \cite{chen_simple_2020} comparison. Views 1 and 2 represent \(Z_1\) and \(Z_2\) respectively. Extracted from \cite{dwibedi_little_2021}}
\label{NNCLRNN}
\end{figure}

During the training, two batches \(X^1 = \{x^1_i\}^N_{i=1}\) and \(X^2 = \{x^2_i\}^N_{i=1}\) are created by the pretext task generator \(P\). Then, similar to the rest of SSL frameworks, each twin branch is fed with their respective batch so \(Z^1 = g^1(f^1(X^1))\) and \(P^2 = q^2(g^2(f^2(X^2)))\) are obtained. 

For each sample representation \(z^1_i\) in \(Z^1\), their nearest-neighbour \(nn^1_i = KNN(z^1_i, Q)\) is extracted from the Support set \(Q\), forming a batch of neighbours \(NN^1 = \{nn^1_i\}^N_{i=1}\). Operator \(KNN(.,.)\) is defined as:

\begin{equation} \label{nnNNCLR}
KNN(z^1_i, Q) = arg\,min\,_{q \in Q} \left\| z^1_i - q \right\|_2 
\end{equation}


It's worth mentioning that the support set is initialized randomly at the start of the training by using a random matrix with dimension \([m, d]\), where \(m\) is the defined size of the Support set and \(d\) the dimensionality of the embeddings.

Finally, for each sample, they apply a variation of SimCLRs \cite{chen_simple_2020} InfoNCE \cite{oord_representation_2019} loss function:

\begin{equation}
L_i^{NNCLR} = -log (\frac{exp(nn^1_i \cdot p^2_i / \tau )}{\sum_{k = 1}^{N}exp(nn^1_i \cdot p^2_k / \tau )})
\end{equation}

where \(T\) is the temperature value. To obtain the final loss, the loss is computed symmetrically and they average the loss over all elements in a batch:

\begin{equation}
    L_{NN^1, NN^2, P^1, P^2} = \frac{1}{N} \sum_{i=1}^{N} \frac{1}{2}[ L_i^{NNCLR}(nn^1_i, p^2_i) +  L_i^{NNCLR}(nn^2_i, p^1_i)]
\end{equation}




As it's stated in the original paper, NNCLR \cite{dwibedi_little_2021} manages to outperform SimCLR \cite{chen_simple_2020} only by increasing the diversity of the positive pairs, proving that forming pairs using two distortions of the original sample is a sub-optimal approach. Following this idea, NNCLR \cite{dwibedi_little_2021} also proves that it's much less augmentation dependent than other frameworks such as BYOL \cite{grill_bootstrap_2020} or SimCLR \cite{chen_simple_2020}. 

Intuitively, when a pair of distortions are used to form positive pair \((x^a_i, x^+_i)\), the applied distortions need to be heavy enough to make both samples different. However, in a neighbour contrastive learning approach both representations that form the positive pair \((nn^1_i, p^2+_i)\) come from a different sample, making the augmentation process much less relevant. 

Nevertheless, the correct performance of NNCLR \cite{dwibedi_little_2021} heavily relies on the \(KNN(.,.)\) operator's accuracy. During the nearest-neighbour extraction process, is supposed that the extracted representation \(nn^1_i\) belongs to the same semantical class as its positive pair member \(p^2_i\). Still, this is not true for all cases and it's relatively common to find positive pairs that are, in fact, negative pairs. As Dwibedi et al. \cite{dwibedi_little_2021} report in the original paper, this problem holds back the overall performance of the approach, arguing that an improvement in the retrieval accuracy could mean a possible overall improvement.







\subsection{Multiple neighbour contrastive learning: MSF}
Mean shift for Self-supervised learning or MSF \cite{koohpayegani_mean_2021} is a neighbour contrastive learning framework inspired by BYOL \cite{grill_bootstrap_2020}. It was published by Koohpayegani et al. in 2021 and it proved that using multiple neighbours could improve vanilla approaches such as BYOL \cite{grill_bootstrap_2020}. 



\begin{figure}[h!]
\centering
\includegraphics[width=0.8\linewidth]{TFM_D/Meanshift.png}
\caption{Meanshift architecture. Extracted from \cite{koohpayegani_mean_2021}}
\label{MSFArch}
\end{figure}


Derived from BYOL \cite{grill_bootstrap_2020}, MSF \cite{koohpayegani_mean_2021} makes use of a momentum architecture. However, similar to NNCLR \cite{dwibedi_little_2021}, MSF \cite{koohpayegani_mean_2021} introduces a KNN(.,.) operator on the momentum branch that extracts the neighbours from a Support Set \(Q\). In Figure \ref{MSFArch}, the whole architecture can be seen.

Even if MSF \cite{koohpayegani_mean_2021} is clearly inspired by BYOL \cite{grill_bootstrap_2020} and NNCLR \cite{dwibedi_little_2021} frameworks, it manages to differentiate by using multiple neighbours instead of using just one (or none). During the training, the pretext task generator creates two batches \(X^1 = \{x^1_i\}^N_{i=1}\) and \(X^2 = \{x^2_i\}^N_{i=1}\) by augmenting the given batch \(X = \{x_i\}^N_{i=1}\). Then, each branch is fed with one of the batches so that projection batch \(Z^1 = g_\xi(f_\xi(X^1))\) and prediction batch \(P^2 = q_\theta(g_\theta(f_\theta(X^2)))\) are obtained. 

Following a neighbour contrastive approach, for each \(z^1_i\) in \(Z^1\), the representation is \(l2\) normalized and a total of 5 neighbours \(NN^1_i = \{nn^1_{ij}\}^K_{j=5}\) are extracted using the \(KNN(z^1_i, Q)\) operator. It's worth mentioning that, unlike NNCLR \cite{dwibedi_little_2021}, MSF \cite{koohpayegani_mean_2021} stores the representations of the given batch \(X^1\) before the extraction process. This implies that the first neighbor \(nn^1_{i1}\) is always going to be equal to \(z^1_i\).

Finally, for each sample, MSF \cite{koohpayegani_mean_2021} minimizes the objective function:

\begin{equation}
    L_i^{MSF} = \frac{1}{K} \sum_{k=1}^{K}dist(nn^1_ik, p^2_i)
\end{equation}

where \(dist(.,.)\) is the distance metric defined in equation \ref{byol_loss}. In fact, setting the \(K\) value to one makes MSF \cite{koohpayegani_mean_2021} identical to BYOL \cite{grill_bootstrap_2020}. For the \(KNN(.,.)\) operator, the same distance metric (equation \ref{byol_loss}) is used instead of the cosine similarity metric proposed by NNCLR \cite{dwibedi_little_2021}. Due to computational limitations, MSF \cite{koohpayegani_mean_2021} does not compute its loss symmetrically so the final loss function could be defined as:

\begin{equation}
    L = \frac{1}{N} \sum_{i=1}^{N} L_i^{MSF}
\end{equation}


By using neighbours, MSF\cite{koohpayegani_mean_2021} manages to pull together harder positive samples than BYOL \cite{grill_bootstrap_2020} (Figure \cite{MSFNN}). In addition, it shows how using them reduces the dependence of the models on hard augmentation pipelines (similar analysis as NNCLR \cite{dwibedi_little_2021}), outperforming most common state-of-the-art frameworks when weak augmentations are applied. 

\begin{figure}[h!]
\centering
\includegraphics[width=0.3\linewidth]{TFM_D/MeanshiftNN.png}
\caption{Meanshift \cite{koohpayegani_mean_2021} neighbour contrast strategy compared to BYOL \cite{grill_bootstrap_2020}. Extracted from \cite{koohpayegani_mean_2021}}
\label{MSFNN}
\end{figure}



\section{Transformer encoder and Multi-head Attention}\label{tt}
The transformer encoder proposed by Vaswani et al. \cite{vaswani_attention_2017} is composed of 6 different layers where each layer contains 2 sub-layers, a multi-head self-attention mechanism and a simple feed-forward layer. It's worth mentioning that a skip-connection is included in each sub-layer, so the final output of the layer would be computed as \(x + Sublayer(x)\), being \(x\) the input and \(Sublayer(.)\) the operations done by the sublayer. 


\begin{figure}[h!]
\centering
\includegraphics[width=0.2\linewidth]{TFM_D/Multihead.png}
\caption{Multi-head mechanism. Extracted from \cite{vaswani_attention_2017}}
\label{Multihead}
\end{figure}

The main component of the encoder architecture is the Multi-head  attention mechanism (Figure \ref{Multihead}), which is composed of 8 Scaled-dot product attention layers. Each of these layers follows the next pipeline:

\begin{enumerate}
    \item The layer receives as inputs two vectors of dimension \(d_k\) defined as queries and keys and a third vector of dimension \(d_v\) called values.
    \item The dot product between the Queries and all Keys is computed.
    \item Resulting dot product is divided by \(\sqrt{d_k}\) and a Softmax function is applied to obtain weights.
    \item Finally, the Values are multiplied by the weights to obtain the output of the layer
\end{enumerate}

This pipeline is defined as an Attention function. In practice, this attention function is computed over a set of multiple Queries, Keys and Values which are wrapped in Q, K and V matrices. Given the matrices, the output of the layer is computed by:

\begin{equation}\label{atteq}
    Attention (Q, K, V) = softmax(\frac{QK^T}{\sqrt{d_k}})K
\end{equation}

It's worth mentioning that equation \ref{atteq} is identical to dot-product attention excepting the scaling factor \(\frac{1}{\sqrt{d_k}}\). Due to the matrix multiplication approach, dot-scaled attention can be computed in a very fast space-efficient way.

In practice, instead of just computing \(Attention (Q, K, V)\) multiple times, Vaswani et al. \cite{vaswani_attention_2017} found it beneficial to introduce, for each attention head in the Multi-head attention mechanism, a total of 3 additional learnable parameter matrices: \(W_i^Q\) that weights the Q matrix of the head, \(W_i^K\) that weights the K matrix of the head and \(W_i^V\) that weights the V matrix of the head. Being so, the computation of the output is defined as:

\begin{equation} \label{multihead}
    MultiHead(Q, K, V) = Concat(head_1, ..., head_h)W^O
\end{equation}
\[where \ head_i = Attention (Q, K, V)\]

Note how, in equation \ref{multihead}, a fourth learnable weight matrix is introduced. Its main function of it is to weight the final outputs of the heads.

As explained by Vaswani et al. \cite{vaswani_attention_2017}, the Attention computed on the Multi-head attention layers of the transformer encoder is defined as Self-Attention. In Self-Attention, all the elements on a given input interact with each other and partially mix with those that seem to be more important or relevant. Being so, we could understand self-attention as an attention function \(Attention (Q, K, V)\) where Q, K and V have the exact same values.

In terms of a sequence of words or a phrase, these words are transformed into a sequence of representations where each sequence contains semantical information about the word. However, the whole context of a phrase can't be inferred from a single-word representation. In an attempt of adding the required contextual information, Self-attention compares every word representation of a given phrase (including itself) and transforms the representation of the words by mixing them in a weighted manner. This way, from a sequence of embeddings that do not contain contextual information, we obtain a new sequence of embeddings with relevant contextual information. Regarding Multi-head attention, it's worth noting that learnable weight matrices are not shared between the inputs, so, even if Q, K and V are equal, \(W_i^Q\), \(W_i^K\), \(W_i^V\) are not. In Figure \ref{phraseAttention}, the Self-Attention computation for a single sequence of words is detailed.


\begin{figure}[h!]
\centering
\includegraphics[width=0.5\linewidth]{TFM_D/Phrase_Attention.pdf}
\caption{For a given sequence of word representations, Self-Attention is computed to obtain context-aware representations}
\label{phraseAttention}
\end{figure}



%Instance Discrimination
% Barlow Twins
% NNCLR
% BYOL

% How we started
% Solo-learn library as baseline
% Limitations of NNCLR - Our starting point

\chapter{Our proposal: Musketeer - Self-attention based neighbour contrastive approach}
% Explanation of our approach
% Entradilla


In this chapter, we will explain our main SSL proposal: Musketeer. Musketeer is proposed as an improvement over previous SOTA nearest neighbour-based frameworks, such as NNCLR \cite{dwibedi_little_2021} or MSF \cite{koohpayegani_mean_2021}. It outperforms previous neighbour contrastive approaches on NN retrieval accuracy and overall performance by making use of a Transformer \cite{vaswani_attention_2017} encoder and feature Redundancy reduction.


% Architecture
\section{Architecture}\label{ourarch}
Regarding the architecture, we follow a similar pipeline as MSF \cite{koohpayegani_mean_2021}. We have two separated and asymmetrical branches called momentum and online branches. The momentum branch, apart from the usual projector \(g_\xi\), includes \(KNN(.,.)\) operator that extracts image representations from the Support Set \(Q\). The online branch, on the contrary, only includes a projector \(g_\theta\) and double predictor \(q_{nn}\) and \(q_{c}\). Additionally, our approach introduces a small Transformer encoder \cite{vaswani_attention_2017} \(\psi\) that is applied for both branches (its functioning is detailed in Section \ref{a41}).

Different to other state-of-the-art frameworks \cite{grill_bootstrap_2020} \cite{chen_exploring_2021}, Musketeer doesn't need to stop the gradient or make use of a predictor to avoid the model collapse. However, as the final objective of our approach is composed of three different loss functions, it makes use of two different predictors to separate the feature spaces where the losses are computed. As it'll be further explained in Section \ref{QMetrics}, MLP components (projectors and predictors) of an SSL method tend to filter the input features, discarding those that do not help for the objective of the given pretext task. As we use three different loss functions (or sub-objectives), we compute them in separate feature spaces to avoid any possible confusion between them.



On the following list, we explain each component of the architecture:
\begin{itemize}
    \item Online encoder \(f_\theta\): The main backbone of the framework. Once the pretraining phase is finished, this is the component used for the knowledge transfer process. 
    \item Momentum encoder \(f_\xi\): Smoothed version of the online encoder. It has the exact same architecture as the online encoder but it uses a different set of weights \(\xi\). Inspired by BYOL \cite{grill_bootstrap_2020}, we compute the weights \(\xi\) by calculating the exponential moving average of the online encoder parameters \(\theta\). Concretely, given a decay \(\tau\) the momentum weights are calculated using:
    \[\xi \leftarrow \tau  \xi + (1 - \tau )\theta \]

    \item Momentum Projector \(g_\xi\): A small MLP that projects the output of the momentum encoder into a different and smaller feature space. Similar to the momentum encoder, the weights of this projector are updated by replacing them with a smoothed version of the Online projector's weights. This smoothing is computed using the same EMA formula:
    \[\xi \leftarrow \tau  \xi + (1 - \tau )\theta \]

    \item Online Projector \(g_\xi\): Second MLP identical to \(g_\xi\). It projects the output of the online encoder into a different and smaller feature space. 

    \item Support Set (\(Q\)): A queue that stores image representations generated by the momentum branch. Similar to NNCLR \cite{dwibedi_little_2021}, this queue is updated using the FIFO replacement algorithm and is randomly initialized at the start of the pretraining phase. 
    
    \item \(KNN\) operator: Simple operator that given an image representation \(z^1_i\), extracts from the Support Set \(Q\) the \(k\) most similar representations. Inspired by NNCLR \cite{dwibedi_little_2021}, the similarity metric is computed using Equation \ref{nnNNCLR}.

    \item Transformer encoder \(\psi\): Small transformer encoder \cite{vaswani_attention_2017} built by stacking N number of encoder layers. As explained in section \ref{tt}, each encoder layer is made up of a Multi-head attention mechanism with \(h\) heads and a feedforward network. Given a sequence of image representations, it computes the Self-Attention process and returns a new sequence of representations. 

    \item Neighbour Predictor \(q_{nn}\): Small MLP that projects the image representation received from the online branch into a different feature space. The output of the Neighbour Predictor could be defined as \(p_i^{nn2} = q_nn(g_\theta(f_\theta(x_i^1)))\), being \(x_i^1\) an augmented image of the training batch. 

    \item Centroid predictor: Exact replica of Neighbour predictor that projects the image representation received from the online branch to a different feature space. Similar to the Neighbour Predictor, the output of the Centroid Predictor could be defined as \(p_i^{c2} = q_c(g_\theta(f_\theta(x_i^1)))\), being \(x_i^1\) an augmented image of the training batch.
    
\end{itemize}


Figure \ref{fig:arch} shows the complete architecture of our proposed framework. As can be seen, our approach optimizes three different losses that contrast completely different representations. Each of these representations follows its own path (marked with red, green and purple colours) and suffers different transformations before the loss computation, so Musketeer could be understood as three SSL methods that work as one towards the same final objective. In the following sections, we explain each path in detail. 

\begin{figure}[h!]
\centering
\includegraphics[width=0.8\linewidth]{TFM_D/Metodo_colores.pdf}
\caption{Complete architecture of Musketeer framework}
\label{fig:arch}
\end{figure}




% Momentum encoder

% Transformer
\section{All for one: Neighbour centroid contrast}\label{a41}
By reviewing the current state-of-the-art on Nearest Neighbour contrastive learning, we realised that the most popular framework, NNCLR \cite{dwibedi_little_2021}, only uses a single neighbour to form the positive pairs. In the words of the authors, the selection of this single neighbour is critical, as poor NN selection (selecting neighbours \(nn_i = KNN(z_i, Q)\) that do not belong to the same semantical class as \(z_i\)), decreases the overall performance of the framework.

According to Koohpayegani et al.\cite{koohpayegani_mean_2021}, using a single NN could be holding back the potential of the approach. With MSF\cite{koohpayegani_mean_2021} they showed that using multiple NN could provide a better SSL framework that also obtains higher accuracy regarding the selection of the neighbours.

\begin{figure}[h!]
\centering
\includegraphics[width=0.99\linewidth]{TFM_D/NN_Pull_Comparison.pdf}
\caption{\textbf{Left.} NNCLR \cite{dwibedi_little_2021} contrasts a single neighbour (extracted from the first branch of the framework) with the output of the predictor \(P^2\) (extracted from the second branch of the frameworks). \textbf{Middle.} MSF\cite{koohpayegani_mean_2021} increases the generalization by bringing \(P^2\) (extracted from the online branch) and multiple neighbours (extracted from the momentum branch) together in the feature space, it sacrifices efficiency as the loss function needs to be computed once for each neighbour. \textbf{Right.} Our approach creates a pair of centroid representations that contain information about multiple neighbours (\(C^1\) represents the centroid of the neighbour extracted from the momentum branch) and \(P^{c2}\) (\(C^2\) is composed by using the neighbours extracted from the online branch and \(P^{c2}\)). Then, it pulls them together in the feature space. }
\label{fig:NN_Pull_Comparison}
\end{figure}

Nevertheless, as can be seen in Figure \ref{fig:NN_Pull_Comparison}, MSF \cite{koohpayegani_mean_2021} increases the generalization of the model by contrasting (pulling together) one by one the output of the predictor \(P^2\) with the rest of the neighbours, which hurts the computational efficiency of the model as they need to compute Equation \ref{byol_loss} \(k\) times, being \(k\) the number of extracted neighbours. Following the idea of using multiple neighbours, we introduce an alternative proposal where we use the relevant information from the neighbours to create a pair of centroids and pull them together in the feature space. This approach aims to improve the NN retrieval process and the overall performance of the framework without contrasting multiple NN one by one. 



\begin{figure}[h!]
\centering
\includegraphics[width=0.7\linewidth]{TFM_D/OnlyCentroid.pdf}
\caption{ Detailed neighbour centroid contrast path.}
\label{CentroidPath}
\end{figure}



In order to define this proposal, let's assume that our framework is fed by a batch X where \( X = \{x_i\}^N_{i=1}\). For each image, two batches of augmented/distorted images, \( X^1 = \{x^1_i\}^N_{i=1}\) and \(X^2 = \{x^2_i\}^N_{i=1}\), are generated using the data augmentation process defined in section \ref{Augpipeline}. Then, both distorted images are fed to the defined online and momentum branches, which contain their respective encoder and projector (as can be seen in Figure \ref{CentroidPath}). The output of momentum and online projectors is defined as \(Z^1 = g^\xi(f^\xi(X^1))\) and \(Z^2 = g^\theta(f^\theta(X^2))\) respectively. 

Once \(Z^1\) and \(Z^2\) are computed, we calculate the cosine similarity between each \(Z\) (query representation) and the Support set \(Q\). Next, we extract a sequence with the \(k\) most similar representations (\(nn^1_{i} = KNN(z^1_i, Q)\)) for each representation in both batches. Then, for each \(Z^1\) and \(Z^2\) we obtain their respective batch of sequences of nearest neighbours, \(NN^1 = \{\{nn^1_{ij}\}^K_{j=1}\}^N_{i=1}\) and \(NN^2 = \{\{nn^2_{ij}\}^K_{j=1}\}^N_{i=1}\).

Up to this point, the process is very similar to the one defined in the MSF\cite{koohpayegani_mean_2021} framework, however, as we try to avoid contrasting the neighbours one by one, we introduce a new element to the process: the transformer encoder \(\psi\). Given \(NN^1\) and \(NN^2\), we fed \(\psi\) with each sequence \(nn^1_i\) to compute the Self-Attention of the sequences. 

\begin{figure}[h!]
\centering
\includegraphics[width=0.8\linewidth]{TFM_D/Image_Attention.pdf}
\caption{ For the given sequence of neighbours, we compute Self-Attention in order to obtain "context-aware" representations.}
\label{fig:Image_Attention}
\end{figure}

\FloatBarrier
In section \ref{tt}, we explain the behaviour of Self-Attention\cite{vaswani_attention_2017} for a sequence of words. In this case, we do not feed the transformer with word representations but the representation of the extracted neighbours. Given a sequence of neighbour representations \(nn^1_i\), we want to obtain a single representation \(c_1\) that contains as much information as possible about the input sequence \(nn^1_i\). When computing Self-Attention\cite{vaswani_attention_2017}, we mix the representations of the input sequence in a weighted manner so that a new enriched vector of representations is returned. In addition, the weight matrices of the Multi-head attention let the model control which representations are more relevant to each other. This process is detailed for a single sequence and head in Figure \ref{fig:Image_Attention}. 




During the training, for each sequence in \(NN^1\), the process is made up of the following steps (Figure \ref{fig:T_Process}):

\begin{enumerate}
    \item For each sequence \(Seq_i = \{nn_{i \, j}\}^K_{j=1}\) in \(NN^1\), we add sinusoidal positional encoding\cite{noauthor_position_nodate} .
    \item Then, we feed the transformer encoder \(\psi\) with \(Seq_i\).
    \item Inside the transformer encoder, Self-Attention is computed and a new sequence is returned \(Seq^c_i = \{enriched\_nn_{i \, j}\}^K_{j=1}\). Finally, we select the first representation in the returned sequence \(Seq^c_i\) as our centroid \(c_i = enriched\_nn_{i \, 1}\).
\end{enumerate}

\begin{figure}[h!]
\centering
\includegraphics[width=0.8\linewidth]{TFM_D/T_Process.pdf}
\caption{ Detailed process where from each \(Seq_i\) we obtain a centroid \(c_i\).}
\label{fig:T_Process}
\end{figure}


Even if we obtain a total of \(k\) enriched representations, our aim is to contrast a single representation that contains context information from the rest of the neighbours. Intuitively, we select the first one as it is the most similar neighbour to the query \(z^1_i\). After selecting the first representation on all sequences, we obtain a batch of representations defined as \(C^1 = \{c^1_i\}^N_{i=1}\). We refer to each \(c^1_i\) as a neighbour centroid.


\begin{figure}[h!]
\centering
\includegraphics[width=0.5\linewidth]{TFM_D/Shift.pdf}
\caption{ Detailed \(Shift\) process where \(p_i^{c2}\) replaces the fifth element of the sequence \( nn^2_{i} \).}
\label{Shift}
\end{figure}



On the online branch, we first pass \(Z^2\) through  the centroid predictor in order to obtain \(P^{c2} = q_c(Z^2)\). Then, we replace the fifth neighbour in each sequence \( nn^2_{i} \) of \(NN^2\) by \( p^{c2}_i \). Finally, we reorder each sequence so \(p^{c2}_i\) is the first element. We define this process as \(Shift\) (Figure \ref{Shift}). 

Once modified \(NN^2\) is created, we pass it through the transformer encoder to obtain \(C^2 = \{c^2_i\}^N_{i=1}\) by following the previously explained process.

Finally, we contrast \(C^1\) and \(C^2\) using a variation of InfoNCE \cite{oord_representation_2019} loss function in an attempt of bringing the neighbour centroids together (Figure \ref{fig:NN_Pull_Comparison}). For each centroid pair, the centroid loss can be defined as:


\begin{equation}
L_i^{centroid} = -log \left( \frac{exp(c^1_i \cdot c^2_i / \tau )}{\sum_{n = 1}^{n}exp(c^1_i \cdot c^2_n / \tau )} \right)
\end{equation}




For the sake of simplicity, the temperature \(\tau\) is set to 0.2. It's worth mentioning that our loss is computed symmetrically, so the explained process is done for both distorted images. The final centroid loss is computed as:


\begin{equation}
    L_{NN^1, NN^2, P^{c1}, P^{c2}} = \frac{1}{N} \sum_{i=1}^{N} \frac{1}{2}[ L_i^{centroid}(T^1(nn^1_i)_1, T^2(p^2_i)_1) +  L_i^{centroid}(T^1(nn^2_i)_1, T^2(p^1_i))_1]
\end{equation}

where  \(NN^1 = \{\{nn^1_{ij}\}^K_{j=1}\}^N_{i=1}\),  \(NN^2 = \{\{nn^2_{ij}\}^K_{j=1}\}^N_{i=1}\), \(P^{c1} = \{p^{c1}_{i}\}^N_{i=1}\), \(P^{c2} = \{p^{c2}_{i}\}^N_{i=1}\), \(T^1(.)\) represent transformer function that generates \(c^1_i\) and \(T^2(.)\) represent the transformer function that generates \(c^2_i\).  








\begin{comment}
Following the idea of using multiple neighbours, we propose the use of a small transformer encoder that, given the representation of the neighbours, it provides a single representation (enriched NN) which, ideally, contains relevant information extracted directly from the inputs. As can be seen in , this process is very similar to the one performed in NLP. We treat the NN as a sequence of words and we introduce that sequence on the transformer. Inside, the attention scores for each word are computed (Self-attention is applied) and these attention scores are used to combine all inputs in one, providing as an output a combined vector.

Finally, we contrast the representation P1 with that enriched representation using ***** loss function. In  we can see this process.
\end{comment}


% Redundancy reduction
\section{Reducing redundancy: Feature contrast}
As the Barlow Twins \cite{zbontar_barlow_2021} framework proved, the application of redundancy reduction loss terms to increase the independence of the features is one of the most successful approaches in SSL state-of-the-art. Later on, works such as Opt-SSL\cite{ballus_opt-ssl_2022} showed how including a feature redundancy reduction term could improve common architectures such as SimSiam\cite{chen_exploring_2021}. However, is still unknown if adding a redundancy reduction term could increase the performance of a neighbour contrastive learning framework.

Redundancy reduction-based frameworks require the use of high dimensionality embeddings (\(d => 2048 \)) to behave correctly and provide SOTA results \cite{zbontar_barlow_2021}. On contrary, neighbour Contrastive learning frameworks are limited to low-dimensional embeddings due to their \(KNN(.,.)\) operator. In our framework, we add a redundancy reduction term and study the behaviour of the overall model.




\begin{figure}[h!]
\centering
\includegraphics[width=0.3\linewidth]{TFM_D/OnlyRedundancy.pdf}
\caption{ Detailed feature redundancy contrast path.}
\label{OnlyRedundancy}
\end{figure}



To do so, we assume the output of the momentum and online projectors (Figure \ref{OnlyRedundancy}):

\begin{equation}
    Z^1 = \begin{bmatrix}
 z^1_{1\,1}& z^1_{1\, 2} & ... & z^1_{1\, 256} \\
 z^1_{2\,1}& z^1_{2\, 2} & ... & z^1_{2\, 256} \\
 \vdots & \vdots & \ddots & \vdots \\
 z^1_{N\,1}& z^1_{N\, 2} & ... & z^1_{N\, 256} \\
\end{bmatrix}
and\ Z^2 = \begin{bmatrix}
 z^2_{1\,1}& z^2_{1\, 2} & ... & z^2_{1\, 256} \\
 z^2_{2\,1}& z^2_{2\, 2} & ... & z^2_{2\, 256} \\
 \vdots & \vdots & \ddots & \vdots \\
 z^2_{N\,1}& z^2_{N\, 2} & ... & z^2_{N\, 256} \\
\end{bmatrix}
\end{equation} 


where each element \(\{\{z_{ij}\}_{^D_{j=1}}\}_{^N_{i=1}} \) represent an exact feature \(j\) of a single augmented image representation \(i\). As our framework falls in the neighbour Contrastive learning group, we define \(D = 256\). Then, we \( l2 \) normalize both matrices on D dimension and we compute the cosine similarity between the transposed matrix \(Z^{1T}\) and \(Z^{2}\) to obtain the cross-correlation matrix \(CC^1\). Once again, this term is symmetrical so this process is repeated by swapping the branches. Finally, two cross-correlation matrixes \(CC^1\) and \(CC^2\) are obtained. As it is proposed by Ballus et al. \cite{ballus_opt-ssl_2022}, the loss term is computed by:

\begin{equation}
\sqrt{\frac{1}{2}(\frac{1}{D}\sum_{i=1}^{D}(1 - cc^1_{ii})^2 + \sum_{i=1}^{D}(1 - cc^2_{ii})^2)} + \lambda \sqrt{\frac{1}{2}(\frac{1}{D(D-1)}\sum_{i=1}^{D}\sum_{j \neq i}^{D} (cc^1_{ij})^2 + \frac{1}{D(D-1)}\sum_{i=1}^{D}\sum_{j \neq i}^{D} (cc^2_{ij})^2)}
\end{equation}


It's worth mentioning how the first term increases the correlation between the elements that represent the same feature among the distorted images (diagonal elements) and the second term decreases the correlation between elements that represent different features (off-diagonal elements). This term aims to increase the independence of the features and reduces redundancy. For the sake of simplicity, \(\lambda\) is set to 0.5 in our framework.

\section{Final loss function}
Once Feature contrast and Centroid contrast terms are computed, the final loss function could be formed just by summing the previously defined terms with the vanilla NNCLR loss term, which just contrasts \(nn^1_{i1}\) with \(p^{nn2}_{i}\), as explained in Section \ref{nnclr}. It's worth mentioning that even if it follows the same process, the neighbour predictor is the one used for the NNCLR contrast.  

The combined loss could be defined as:

\begin{equation} \label{floss}
    L_{final} = \sigma L_{NNCLR} + \sigma L_{Centroid} + \lambda L_{Redundancy}
\end{equation}


Being \(\sigma\) and \(\lambda\) 0.5 and 5 respectively. It's worth mentioning that instead of just summing them, we found it beneficial to combine them using the formula presented by Liebel et al.\cite{liebel_auxiliary_2018} However, in an attempt of providing clear SSL-only results, we computed the loss as Equation \ref{floss}.

% Explain each part of the framework individually and the idea behind them
% How we combine them





\chapter{Evaluation and analysis of our approach} \label{c5}
In this chapter, we present the experimentation process carried out during the project. In sections \ref{workenv} and \ref{datasets}, we explain the work environment together with the datasets used for the evaluation of our approach. Then, in sections \ref{Augpipeline} and  \ref{expmetrics}, we briefly mention the augmentation pipeline and the evaluation metrics used. Finally, in sections  \ref{settings}, \ref{quantresults} and \ref{qualresults}, we show the experimentation settings and analyse the obtained results.

\section{Work environment}\label{workenv}
Concerning the whole experimentation process, it's worth mentioning that all experimentation process was done using Python and, more precisely, PyTorch framework combined with PyTorch lightning. Even if both libraries are the most efficient options (in Python), we decided to use them due to SoloLearn \cite{costa_solo-learn_2022} self-supervised library.

SoloLearn \cite{costa_solo-learn_2022} library contains the implementation of the most common self-supervised representation learning frameworks. It provided us with an environment where we could compare our contribution to the rest of the SOTA frameworks on an equal basis. In addition, it includes novel evaluation strategies such as online evaluation or online UMAP generation. 

Regarding the experiments, they were run on an RTX3090 GPU provided by CVMLUB Group of UB. During the first stages of the project, Google Colaboratory was used but it was quickly discarded as it couldn't meet the computational requirements.



\section{Evaluation Datasets}\label{datasets}
In this section, we  explain the datasets used for the evaluation and comparison of our approach. 

\subsection{CIFAR-10 and CIFAR-100}
CIFAR \cite{noauthor_cifar-10_nodate} datasets are image datasets were formed by subtracting and labelling a subset of the 80 million tiny images dataset. CIFAR-10 \cite{noauthor_cifar-10_nodate} contains 60000 32x32 colour images divided equally into 10 different classes. 50000 images belong to the training split (5000 per class) while the rest 10000 belong to the test split (1000 per class). CIFAR-100 \cite{noauthor_cifar-10_nodate} contains the same amount of images but they are divided equally into 100 classes (500 images for training and 100 images per class for test). Due to the low size of the images, these datasets alleviate the computational requirements of most of the SSL frameworks.

\subsection{ImageNet-100}
Apart from CIFAR \cite{noauthor_cifar-10_nodate} datasets, the solo-learn \cite{costa_solo-learn_2022} library provides results for the ImageNet-100 dataset. This dataset, as the name implies, is a reduced version of the original ImageNet\cite{deng_imagenet_2009} dataset with only 100 classes. It contains 135000 224x224 colour images where 130000 belong to the training split (1300 per class) and 5000 to the test split (50 per class). It's worth mentioning that the class selection is provided by the solo-learn \cite{costa_solo-learn_2022} library and, due to the computational requirements of the dataset, it was used as the final comparison dataset.

\section{Augmentation pipeline} \label{Augpipeline}
In an attempt of making a faithful comparison, we build the exact same augmentation pipeline defined by Turrisi et al. \cite{costa_solo-learn_2022} for all of our experiments. This pipeline contains the most common image augmentations which are usually applied in all SSL frameworks. Specifically, these are the applied augmentations:
\begin{enumerate}
    \item Random resized crop: It crops a portion of an image and resizes it to a given size.
    \item Random colour jitter: Given an image (a portion in our case), randomly change the brightness, contrast, saturation and hue depending on a probability \(p\).
    \item Random greyscale: Given a probability \(p\), transform the input image to greyscale.
    \item Random GaussianBlur: Given a probability \(p\), blur the image using a random Gaussian blur.
    \item Random Solarization: Given a probability \(p\) and being the range of the pixel values between 0 and 255, invert all pixels above 128. 
\end{enumerate}

Similar to the rest of SSL frameworks, our approach makes use of a pretext task generator \(P\) that given a batch \(X\) and a pair probability lists \(L^1\) and \(L^2\) (one for each branch), generates two different augmented batches defined as \(X^1\) and \(X^2\). In Table \ref{augg}, the used probability lists can be seen.

\begin{table}[h!]
\centering
\begin{tabular}{lllll}
                      & \multicolumn{2}{l}{CIFAR \cite{noauthor_cifar-10_nodate}} & \multicolumn{2}{l}{ImageNet-100} \\ \hline
Augmentation          & L1          & L2          & L1              & L2             \\ \hline
Random colour jitter  & 0.8         & 0.8         & 0.8             & 0.8            \\
Random greyscale      & 0.2         & 0.2         & 0.2             & 0.2            \\
Random gaussian blur & 0.0         & 0.2         & 1               & 0.1            \\
Random solarization   & 0.0         & 0.2         & 0               & 0.2            \\ \hline
\end{tabular}
\caption{Used augmentation probabilities for CIFAR \cite{noauthor_cifar-10_nodate} and ImageNet-100 datasets.}\label{augg}
\end{table}

\begin{figure}[H]
\centering
    \begin{subfigure}{0.25\textwidth}
    \includegraphics[width=\linewidth]{Augmentations/Normal.png}
    \caption{Original image.}
  \end{subfigure}
  \begin{subfigure}{0.25\textwidth}
    \includegraphics[width=\linewidth]{Augmentations/crop.png}
    \caption{Random crop.} 
  \end{subfigure}
  \begin{subfigure}{0.25\textwidth}
    \includegraphics[width=\linewidth]{Augmentations/jitter.png}
    \caption{Jittered image.} 
  \end{subfigure}
  
  \begin{subfigure}{0.25\textwidth}
    \includegraphics[width=\linewidth]{Augmentations/greyscale.png}
    \caption{Grayscaled image.} 
  \end{subfigure}
  \begin{subfigure}{0.25\textwidth}
    \includegraphics[width=\linewidth]{Augmentations/Solarization.png}
    \caption{Solarized image.} 
  \end{subfigure}

  
\caption{Examples of image augmentations. Extended from \cite{chen_simple_2020}} 
\end{figure}




\section{Evaluation metrics}\label{expmetrics}
Intuitively, SSL frameworks do not provide any evaluation metric apart from the loss value, as they do not make use of labels. However, one can pretrain an SSL model and then use the model as a backbone for multiple downstream tasks. As most of the results reported from the solo-learn \cite{costa_solo-learn_2022} library were for the image classification task, it was also selected as the main evaluation task of our approach.

Unlike most SSL evaluation pipelines, we propose a two-fold approach. Even if we provide the common quantitative analysis, we try to justify it by using multiple tools that provide a qualitative analysis of the results. In an attempt of organizing the used metrics, we divide them into quantitative and qualitative metrics.

\subsection{Quantitative metrics}\label{quantmetrics}

For each dataset, we use a linear classifier to compute the Top-1 and Top-5 linear classification accuracy of the model. In addition, we also use the k-NN classifier proposed by Wu et al. \cite{wu_improved_2002} in order to evaluate the quality of the image representations without any classifier.

\textbf{Top-1 and Top-5 Linear classification accuracies}

Regarding the linear classification accuracy metrics, they are usually computed once the pretraining part of the model is finished. To do that, a final linear classification layer is added to the resulting SSL model and a second training is carried out. It's worth mentioning that during this process, only the linear classifier is trained. This kind of evaluation is also called offline evaluation.

Even if offline evaluation is the common evaluation approach, you need to finish the pretraining part to compute the evaluation or, alternatively, save multiple checkpoints just to check if the model is behaving correctly. This fact makes the experimentation process sub-optimal, especially in cases where time and available storage are limited. In an attempt of avoiding these drawbacks, Turrisi et al. implement in their solo-learn library an online evaluation strategy which provides per-epoch evaluation during the training. 

Given a training split \(D_{tr} = \{x_i\}_{i = 1}^N\) and a validation split \(D_{val} = {X_{val}, Y_{val}} =\{(x_j, y_j)\}_{j = 1}^M\) where \(y_j\) represents the label of \(x_j\), online evaluation strategy carries out the following steps for each epoch:

\begin{enumerate}
    \item  The selected SSL framework trains the model self-supervisedly using \(D_{tr}\).
    \item As soon as the training epoch is finished, we completely freeze the model.
    \item We feed the model with \(X_{val}\) to obtain the representations and we pass the output through a linear classification layer to obtain the final predictions \(Y' = \{y'_j\}_{j = 1}^M\). 
    \item Finally, these predictions are used together with the labels \(Y_{val}\) to compute the Top-1 and Top-5 Linear classification accuracies. Top-1 accuracy measures how many times the prediction of the model (the class with the highest probability) matches the label, on the other hand, Top-5 accuracy measures if the desired label is among the 5 highest probability classes returned by the model. The overall Top-1 accuracy is computed as:
    \begin{equation}\label{Acc}
        Accuracy_{1} = (\frac{1}{M} \sum_{j=1}^{M} \mathbb{I}\, y'_j = y_j)\cdot 100%
    \end{equation}

    where \(\mathbb{I}\) is the indicator function. 
\end{enumerate}


\textbf{Top-1 and Top-5 k-NN classification accuracies}

Apart from the common Linear classification accuracy, we also compute k-NN accuracies for the baselines and our approach. This accuracy, as it does not depend on a trainable linear classifier, provides a more refined evaluation by directly measuring the quality of the representations generated by the model. Similar to Linear accuracies, we make use of the online evaluation strategy but we replace the linear classification layer with a weighted k-NN algorithm. This process could be summarized with the following steps:

\begin{enumerate}
    \item Analogous to Linear accuracies, we first obtain the representations \(Z = \{z_j\}_{j = 1}^M\) (Steps 1,2 and 3) and then we store them in a memory bank. 
    \item For each representation \(z_j\) in the memory bank, the k-NN algorithm computes the cosine distance between the representation \(z_j\) and the rest of the representations in the memory bank.
    \item The computed cosine distances are used to extract a set of \(k\) nearest-neighbours for each representation \(z_j\).
    \item For each neighbour, a weight is computed using the exponential of the temperature scaled cosine distance of the samples \(w = (d/T)\).
    \item Finally, a distance-weight voting process is carried out to compute Y'. Once Y' is computed, equation \ref{Acc} is used to compute the accuracies.
    
\end{enumerate}

It's worth mentioning that, for all k-NN evaluations, we set \(k\) and \(T\) to 20 and 0.07 respectively.



\textbf{Top-1 NN retrieval accuracy}

Additionally, for every nearest-neighbour contrastive learning approach, we compute the NN retrieval accuracy of their \(KNN(.,.)\) operator. As explained in Section \ref{nnclr}, during the training, these approaches extract the neighbours from a memory bank using a simple \(KNN(.,.)\) operator. This metric measures the accuracy (equation \ref{Acc}) of these retrievals by checking if the extracted neighbours belong to the same semantical class as the queries. Even if this metric measures the accuracy using the training set labels, it does not affect the overall performance of the model as it is not used to compute the loss. 


\subsection{Qualitative metrics} \label{QMetrics}
Frequently, only quantitative metrics are used to evaluate and compare the different SSL frameworks. However, we propose a qualitative analysis that tries to explain not the obtained results but also the behaviour of the model. 

\textbf{Visualization of the retrieved neighbours}

As our own approach falls in neighbour contrastive learning approaches, we find it interesting to visualize which neighbours are retrieved for each query at a certain moment of the training. Following the online evaluation strategy, for a given epoch, we store all the queries and retrieved neighbours on train time to visualize them afterwards. It's worth mentioning that, during the training, the SSL frameworks use augmented patches of the images. Fortunately, we avoid that by storing the index that identifies the original image on the dataset. 

\textbf{UMAP visualization of the representations}

 Uniform Manifold Approximation and Projection for Dimension Reduction or UMAP \cite{mcinnes_umap_2020} is a dimensionality reduction technique that let us visualize multidimensional representations in 2D and 3D spaces. In theory, a contrastive SSL framework learns to pull together similar representations (ideally from the same semantical class) while pushing away the ones that are not similar (different semantical class). Being so, we can use dimensionality reduction techniques such as UMAP \cite{mcinnes_umap_2020} to visualize the representations generated by our model and check visually how different clusters are formed.

\textbf{GradCam visualization}

Gradient-weighted Class Activation Mapping or GradCAM \cite{selvaraju_grad-cam_2017} produces a coarse localization map using the gradients generated by a target layer of the model. With this localization map, GradCAM \cite{selvaraju_grad-cam_2017} highlights the parts where the model focuses most and helps us identify if the final model provided by our SSL framework is focusing on the relevant parts of the image. 

During the analysis of the project, multiple variations of the original GradCAM \cite{selvaraju_grad-cam_2017} were considered. However, decided to make use of EigenCAM \cite{muhammad_eigen-cam_2020} due to its increased robustness. In table \ref{grdtable}, the difference between the main GradCAM\cite{muhammad_eigen-cam_2020} variations is explained. It's worth mentioning that, for the sake of simplicity, the implementations provided by the grad-cam library \cite{gildenblat_pytorch_2021} were used.


% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
\begin{table}[h!]
\begin{tabular}{@{}ll@{}}
\toprule
Method       & Main characteristic                                                                                                                             \\ \midrule
GradCAM \cite{selvaraju_grad-cam_2017}      & Weight the 2D activations by the average gradient to create the localization map                                                                \\
HiResCAM \cite{draelos_use_2021}    & \begin{tabular}[c]{@{}l@{}}Variation of GradCAM that computes element-wise multiplication of the \\ activations with the gradients\end{tabular} \\
GradCAM++  \cite{chattopadhyay_grad-cam_2018}  & Variation of GradCAM that focuses on second order gradients                                                                                     \\
EigenCAM \cite{muhammad_eigen-cam_2020}    & It takes the first principle component of the 2D Activations                                                                                    \\
EigenGradCAM \cite{muhammad_eigen-cam_2020} & Variation of EigenCAM that includes class discrimination                                                                                        \\
FullGrad  \cite{srinivas_full-gradient_2019}  & \begin{tabular}[c]{@{}l@{}}GradCAM that computes the gradients of the biases from all over the \\ network and then sums them\end{tabular}       \\ \bottomrule
\end{tabular}
\caption{Main differences of the tried GradCAM variants. Extracted from \cite{gildenblat_pytorch_2021}}\label{grdtable}
\end{table}


\textbf{Feature inversion}

As explained in section \ref{meth}, most of the SSL frameworks benefit from different elements such as the projector. Even if these benefits have been proved multiple times \cite{chen_simple_2020} \cite{appalaraju_towards_2020}, there are still some doubts regarding their behaviour and contributions. In an attempt of providing some insights, Appalaraju et al.\cite{appalaraju_towards_2020} propose the use of feature inversion or natural pre-image tools.

A natural pre-image tool is a diagnostic tool that tries to study the invariances of a deep network that utilizes natural images. Works such as Deep inverting network \cite{dosovitskiy_inverting_2016}, TV prior \cite{mahendran_understanding_2015} and Deep Image Prior \cite{ulyanov_deep_2018} manage to reconstruct a given image from the representation generated from a layer of the selected deep neural network. As can be seen in Figure \ref{inversion}, the detail level of the image depends exclusively on the amount of information included in the representation.



\begin{figure}[h!]
\centering
\includegraphics[width=0.9\linewidth]{TFM_D/DIP.png}
\caption{ Feature inversion of AlexNet \cite{krizhevsky_imagenet_2012} outputs for different layers. Extracted from \cite{ulyanov_deep_2018}.}
\label{inversion}
\end{figure}


Following this idea, Appalaraju et al. \cite{appalaraju_towards_2020} train a MoCo \cite{he_momentum_2020-1} framework and inverts the output of the encoder and the projector respectively. In the original work, after comparing the reconstructions, they show how the representation provided by the projector is much less informative than the representation provided by the encoder. According to the authors, the projector could naturally filter out the irrelevant features while retaining the most important features for the contrastive pretext task. 

Regarding our approach, we find it interesting to check if this behaviour repeats on a different scheme such as neighbour contrastive learning. Unlike MoCo \cite{he_momentum_2020-1}, it's worth mentioning that the output of our projector is used as a query on the \(KNN(.,.)\) operation. As this fact could completely change the behaviour of the projector, we make use of Deep Image Prior \cite{ulyanov_deep_2018} to reconstruct the representations and analyse them.


\textbf{Silhouette score}

Silhouette coefficient or score \cite{rousseeuw_silhouettes_1987} is a supervised clustering metric commonly used to evaluate the predictions returned from a clustering algorithm. Given a feature array or dataset \(D\) with a shape of \((n_{samples}, n_{features}) \) and predictions \(P\), the coefficient for a single sample is computed by:

\begin{equation}
    (b - a) / max(a, b)
\end{equation}

where \(a\) represents the mean intra-cluster distance and \(b\) the mean nearest-cluster distance. The score is ranged between 1 and -1. Negative values indicate that the sample has been assigned to an incorrect cluster, while near-zero values indicate that there is a high overlap between the clusters.

In SSL instance discrimination approaches, even if there are no predicted labels at all, the aim of the model is to generate similar representations for similar images while pushing away dissimilar images. This process generates a feature space where, ideally, similar images will be clustered (their representations will be near). Following this idea, we can assume that instead of creating predictions P, our model creates the feature array \(D_g\) for a given set of images. 

Given a generated feature array \(D_g\), one can use the Silhouette coefficient \cite{rousseeuw_silhouettes_1987} together with the original labels to obtain a metric that, instead of evaluating the labels, evaluates the representations generated by the model. This way, negative values could imply that the representations generated by the model are incorrect regarding the original labels of the images and, on contrary, obtaining positive values could suppose that the model is generating a feature space that seems to be correct concerning the original labels.











\section{Implementation settings}\label{settings}
In this section, we specify the architecture and the hyperparameters used for the baselines and our own approach. Note that even if solo-learn \cite{costa_solo-learn_2022} provides linear accuracy results for multiple frameworks, we reproduced the most relevant ones to compute additional metrics.


\subsection{Settings of Barlow Twins}
Following the settings reported by the solo-learn library, we set a ResNet-18 \cite{he_deep_2016} as a backbone and train it using SGD with LARS \cite{you_large_2017}, a batch size of 256, weight decay of \(1e^-4\), a momentum of \(0.9\), and a learning rate of \(0.4\) updated using warmup cosine scheduler. Lambda and scale loss parameters are set to 0.0051 and 0.1 respectively. 


\subsection{Settings of NNCLR}

For NNCLR \cite{dwibedi_little_2021} we also apply the settings reported by the solo-learn library. We train the backbone (ResNet-18 \cite{he_deep_2016}) using SGD with LARS \cite{you_large_2017}, a batch size of 256, weight decay of \(1e^-5\), a momentum of \(0.9\), and a learning rate of \(0.4\) updated using warmup cosine scheduler. Regarding the Support set size, we set it to 98340. 


\subsection{Settings of MSF}
As MSF \cite{koohpayegani_mean_2021} implementation was not included in the solo-learn \cite{costa_solo-learn_2022} library, we adapted it in order to be available as the rest of the SSL methods. Regarding the training, we use the hyperparameters reported in the original paper. After selecting a ResNet-18 \cite{he_deep_2016} as a backbone, we train the framework using SGD optimizer with LARS \cite{you_large_2017}, a batch size of 256, weight decay of \(1e^-5\), a momentum of \(0.9\), and a learning rate of \(0.05\) updated using warmup cosine scheduler. For the support set size, we set it to 128000.


\subsection{Settings of our approach}

Our approach follows the architecture explained in section \ref{ourarch} . We use a ResNet-18 \cite{he_deep_2016} as the backbone with solo-learn \cite{costa_solo-learn_2022} default initialization. Regarding the projector MLP heads and predictors, they follow PyTorch default initialization. During the training phase, we use an SGD optimizer with LARS \cite{you_large_2017}, weight decay of \(1e^-5\), a momentum of \(0.9\), and a learning rate of \(1.0\) for the overall framework and \(0.1\) for the Transformer encoder \cite{vaswani_attention_2017} both updated using a warmup cosine scheduler. For the support set size, we set it to 98340. It's worth mentioning that the learning rate value is adapted using \(lr * batch size /256\). For ImageNet-100 a batch size of 128 is used, for CIFAR \cite{noauthor_cifar-10_nodate} datasets we set it to 256.




\subsection{Settings of the evaluation classifier and k-NN}
As can be seen in Figure \ref{OnlineEval}, every time a training epoch is finished, we freeze the model and perform a transfer learning process to evaluate it using a linear classifier and a k-NN classifier. The classifier is trained using an SGD optimizer with a learning rate of \(0.1\) for CIFAR \cite{noauthor_cifar-10_nodate} datasets and \(0.3\) for ImageNet-100. This learning rate is adapted using the formula \(lr * batch size /256\) and updated during the training by a warmup cosine scheduler. Depending on the dataset, we set the number of classes of the classifier to 100 (CIFAR-100 \cite{noauthor_cifar-10_nodate} and ImageNet-100) or 10 (CIFAR-10 \cite{noauthor_cifar-10_nodate}). For the k-NN classifier, we set the \(k\) value to 20.


\begin{figure}[h!]
\centering
\includegraphics[width=0.6\linewidth]{TFM_D/OnlineEval.pdf}
\caption{Detailed Online evaluation process.}\label{OnlineEval}
\end{figure}



\section{Quantitative results}\label{quantresults}
In section \ref{intro}, we explained that the main objective of our project was to create a neighbour contrastive learning approach that could improve previous approaches by alleviating the intrinsic problems of the approach itself. Also, we wanted to provide detailed information about the different parts that form our new approach. In this section, we directly compare the performance of our approach with the rest of the SSL frameworks by using the quantitative metrics explained in Section \ref{quantmetrics}. In addition, we provide an ablation study on CIFAR-100 \cite{noauthor_cifar-10_nodate} where we analyse the impact of each element.

\subsection{Overall results}
We compare our approach against all SSL state-of-the-art frameworks implemented in the solo-learn library \cite{costa_solo-learn_2022} for three different datasets. Online Top-1 and Top-5 linear accuracies are reported for all selected datasets. Exceptionally, we also report and compare the Top-1 k-NN accuracy for baseline models (Barlow Twins \cite{zbontar_barlow_2021}, NNCLR \cite{dwibedi_little_2021}, and MSF \cite{koohpayegani_mean_2021}) on the CIFAR-100 \cite{noauthor_cifar-10_nodate} dataset, as it was selected as the main experimentation dataset. Is important to note that, unless otherwise stated, no hyperparameter tuning process is carried out.

Starting with CIFAR \cite{noauthor_cifar-10_nodate} datasets, our approach clearly outperforms the previous state-of-the-art approaches (Tables \ref{c10_res} and \ref{c100_res}), including the ones that inspired this project. We find it curious how some older approaches, such as MoCo V3 \cite{chen_empirical_2021} and MoCo V2+ \cite{chen_improved_2020}, are outperforming newer SOTA approaches like BYOL \cite{grill_bootstrap_2020} or Barlow Twins \cite{zbontar_barlow_2021} in the CIFAR-10 \cite{noauthor_cifar-10_nodate} dataset. However, it's worth noting that solo-learn \cite{costa_solo-learn_2022} does not explicitly specify any hyperparameter fine-tuning for CIFAR \cite{noauthor_cifar-10_nodate} results. For this reason, we believe that some of the reported results could improve with just a "simple" hyperparameter tuning process. In fact, just by tuning the lr, our approach manages to reach \textbf{93.66} and \textbf{99.89} Top-1 and Top-5 accuracies respectively. 

Concerning the CIFAR-100 \cite{noauthor_cifar-10_nodate} dataset, we show how our model not only outperforms all approaches but also manages to improve the k-NN Top-1 accuracy reported by the baseline frameworks. As mentioned, we reproduced Barlow Twins \cite{zbontar_barlow_2021} and NNCLR  \cite{dwibedi_little_2021} frameworks to compute the k-NN validation accuracy, as it is not reported in the library. Curiously, even if we replicated the hyperparameter settings stated by the library (including the random seed), we experienced an increase in Barlow Twins' \cite{zbontar_barlow_2021} Top-1 linear performance of 0.3\% and a decrease of 0.45\% on NNCLR \cite{dwibedi_little_2021}. Intuitively, we believe that it could be due to an error in the reported hyperparameters or even the seed. However, Musketeer outperforms the second-best approach in Top-1 linear validation and Top-1 k-NN validation by a solid \textbf{0.96\%} and \textbf{1.48\%} respectively, which helps us to confirm that our improvement is not due to a better random seed.







% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
\begin{table}[h!]
\centering
\begin{tabular}{@{}lllll@{}}
\toprule
Method                                 & Backbone & Epochs & Acc@1 (Online)                         & Acc@5 (Online)                          \\ \midrule
Barlow Twins                           & ResNet18 & 1000   & 92.10                           & 99.73                           \\
BYOL                                   & ResNet18 & 1000   & 92.58                           & 99.79                           \\
DeepCluster V2                         & ResNet18 & 1000   & 88.85                           & 99.58                           \\
DINO                                   & ResNet18 & 1000   & 89.52                           & 99.71                           \\
MoCo V2+                               & ResNet18 & 1000   & 92.94                           & 99.79                           \\
MoCo V3                                & ResNet18 & 1000   & 93.10                           & 99.80                           \\
NNCLR                                  & ResNet18 & 1000   & 91.88                           & 99.78                           \\
ReSSL                                  & ResNet18 & 1000   & 90.63                           & 99.62                           \\
SimCLR                                 & ResNet18 & 1000   & 90.74                           & 99.75                           \\
Simsiam                                & ResNet18 & 1000   & 90.51                           & 99.72                           \\
SwAV                                   & ResNet18 & 1000   & 89.17                           & 99.68                           \\
VIbCReg                                & ResNet18 & 1000   & 91.18                           & 99.74                           \\
VICReg                                 & ResNet18 & 1000   & 92.07                           & 99.74                           \\
W-MSE                                  & ResNet18 & 1000   & 88.67                           & 99.68                           \\
\textbf{Musketeer} & ResNet18 & 1000   & \textbf{93.24} & \textbf{99.88} \\ \bottomrule
\end{tabular}
\caption{Overall results CIFAR-10 \cite{noauthor_cifar-10_nodate}. Extracted from \cite{costa_solo-learn_2022}}\label{c10_res}
\end{table}




% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
\begin{table}[h!]
\centering
\begin{tabular}{@{}llllll@{}}
\toprule
Method                & Backbone & Epochs & Acc@1 (Online) & Acc@5 (Online) & k-NN Acc@1 (Online) \\ \midrule
Barlow Twins          & ResNet18 & 1000   & 70.90          & 91.91          & -                   \\
Barlow Twins*          & ResNet18 & 1000   & 71.21          & 92.46          & 63.11               \\
BYOL                  & ResNet18 & 1000   & 70.46          & 91.96          & -                   \\
DeepCluster V2        & ResNet18 & 1000   & 63.61          & 88.09          & -                   \\
DINO                  & ResNet18 & 1000   & 66.76          & 90.34          & -                   \\
MoCo V2+              & ResNet18 & 1000   & 69.89          & 91.65          & -                   \\
MoCo V3               & ResNet18 & 1000   & 68.83          & 90.57          & -                   \\
NNCLR                 & ResNet18 & 1000   & 69.62          & 91.52          & -                   \\
NNCLR*                & ResNet18 & 1000   & 69.17          & 91.70          & 62.16               \\
ReSSL                 & ResNet18 & 1000   & 65.92          & 89.73          & -                   \\
SimCLR                & ResNet18 & 1000   & 65.78          & 89.04          & -                   \\
Simsiam               & ResNet18 & 1000   & 66.04          & 89.62          & -                   \\
SwAV                  & ResNet18 & 1000   & 64.88          & 88.78          & -                   \\
VIbCReg               & ResNet18 & 1000   & 67.37          & 90.07          & -                   \\
VICReg                & ResNet18 & 1000   & 68.54          & 90.83          & -                   \\
W-MSE                 & ResNet18 & 1000   & 61.33          & 87.26          & -                   \\
MSF*                   & ResNet18 & 1000   & 67.84          & 91.64          & 63.36               \\
\textbf{Musketeer} & ResNet18 & 1000   & \textbf{72.17} & \textbf{93.35} & \textbf{64.84}      \\ \bottomrule
\end{tabular}
\caption{Overall results for CIFAR-100 \cite{noauthor_cifar-10_nodate}. Extracted from \cite{costa_solo-learn_2022}}\label{c100_res}
\end{table}

Ultimately, we wanted to check if Musketeer could still outperform the rest of the approaches on ImageNet-100, a more standard dataset, as CIFAR \cite{noauthor_cifar-10_nodate} datasets are formed by very small images (32x32). ImageNet-100, on contrary, is formed by images of 224x224, which is a much more standard image size. As can be seen in \ref{in100_res}, Musketeer still outperforms the rest of the SOTA approaches reported by the library. In this case, Turrisi et al. \cite{costa_solo-learn_2022} explicitly state that most common SOTA approaches such as BYOL \cite{grill_bootstrap_2020} and Barlow Twins \cite{zbontar_barlow_2021} have their hyperparameters tuned. The hyperparameters of Musketeer, on contrary, didn't suffer any optimization at all. For this reason, believe that, with a proper hyperparameter tuning process, the obtained results could be even higher.

\begin{table}[h!]
\centering
\begin{tabular}{@{}lllll@{}}
\toprule
Method          & Backbone & Epochs & Acc@1 (online) & Acc@5 (online) \\ \midrule
Barlow Twins ++ & ResNet18 & 400    & 80.38          & 95.28          \\
BYOL         ++ & ResNet18 & 400    & 80.16          & 95.02          \\
DeepCluster V2  & ResNet18 & 400    & 75.36          & 93.22          \\
DINO            & ResNet18 & 400    & 74.84          & 92.92          \\
MoCo V2+     ++ & ResNet18 & 400    & 78.20          & 95.50          \\
MoCo V3      ++ & ResNet18 & 400    & 80.36          & 95.18          \\
NNCLR        ++ & ResNet18 & 400    & 79.80          & 95.28          \\
ReSSL           & ResNet18 & 400    & 76.92          & 94.20          \\
SimCLR       ++ & ResNet18 & 400    & 77.64          & 94.06          \\
Simsiam         & ResNet18 & 400    & 74.54          & 93.16          \\

SwAV            & ResNet18 & 400    & 74.04          & 92.70          \\
VIbCReg         & ResNet18 & 400    & 79.86          & 94.98          \\
VICReg       ++ & ResNet18 & 400    & 79.22          & 95.06          \\
W-MSE           & ResNet18 & 400    & 67.60          & 90.94          \\
\textbf{Musketeer}    & ResNet18 & 400    & \textbf{81.93}          & \textbf{96.23}          \\ \bottomrule
\end{tabular}
\caption{Overall results on ImageNet-100. Extracted from \cite{costa_solo-learn_2022}}\label{in100_res}
\end{table}





\subsection{Study of the approach}
In an attempt of providing an organized study, we divide it into three different parts: Term by term importance, Dimensionality robustness, and Augmentation dependency.


\textbf{Term by term importance}

As explained in section \ref{ourarch}, even if our approach is directly derived from NNCLR \cite{dwibedi_little_2021}, it introduces a feature contrasting term and a novel neighbour contrast strategy to improve NN retrieval accuracy and, most importantly, the overall performance. For this reason, we find it interesting to analyse, one by one, the importance of each term. In Table \ref{ablation1} we report the performance of Musketeer after removing any of the main terms of the framework. In addition, we also consider EMA in this ablation study, as it is an architectural change not considered in vanilla NNCLR \cite{dwibedi_little_2021}.
\begin{table}[h!]
\begin{tabular}{@{}llllllll@{}}
\toprule
Method       & NNCLR term & Cen. term & Feat. term & EMA & Acc@1 & k-NN Acc@1 & NN retr. \\ \midrule
NNCLR  \cite{dwibedi_little_2021}      & \checkmark          &                &                       &     & 69.62 & 62.16      & 68.8         \\
MSF   \cite{koohpayegani_mean_2021}       &            &                &                       & \checkmark   & 67.84 & 63.36      & 77.3         \\
Musketeer\(_{v1}\) &            & \checkmark              &                       &     & 67.4  & 59.61      & 82.8         \\
Musketeer\(_{v2}\) & \checkmark          & \checkmark              &                       &     & 71.02 & 63.21      & 85.28        \\
Musketeer\(_{v3}\) & \checkmark          & \checkmark              &                       & \checkmark   & 71.08 & 63.83      & \textbf{86.16}        \\
Musketeer\(_{v4}\) &            & \checkmark              & \checkmark                     & \checkmark   & 71.31 & 63.72      & 80.6         \\
Musketeer\(_{v5}\) & \checkmark          &                & \checkmark                     & \checkmark   & 71.64 & 64.58      & 78.8         \\
Musketeer\(_{v6}\) & \checkmark          & \checkmark              & \checkmark                     & \checkmark   & \textbf{72.17} & \textbf{64.84}      & \textbf{82.16}        \\ \bottomrule
\end{tabular}
\caption{Musketeer term ablation study. Results are reported for CIFAR-100 \cite{noauthor_cifar-10_nodate} dataset using the same hyperparameter settings between ablations.}\label{ablation1}
\end{table}

As can be seen, three terms are important regarding the overall performance. However, the feature contrast term is the one that boosts the overall accuracy the most. Intuitively, both NNCLR \cite{dwibedi_little_2021} and Centroid based terms focus on contrasting images, so it's possible that, during the training, both terms may partially overlap. This is not the case for the Feature term, as it focuses on the features instead, causing its removal more critical than the others. In addition, it's worth mentioning that we designed the redundancy term to use the representations \(z^1_i\) and \(z^2_i\) to compute the loss rather than using the neighbours. This fact adds more richness to the final loss function, as a total of three different representations (original neighbour \(nn^1_i\), centroid derived from the neighbours \(c^1_i\) and image representation \(z^1_i\)) are used for the combined contrastive loss. 

In addition, it's interesting to see how the feature term manages to improve the NN retrieval accuracy when the Centroid term is not included (experiment \(v5\)), but it holds back the NN retrieval boost given by the Centroid term when it is included (experiment \(v6\)). We believe that the boost provided by the feature term is a consequence of the overall performance boost, contrary to the Centroid term, which explicitly focuses on increasing the NN retrieval.

On the other side, we check that the Centroid term is the one that increases the most the NN retrieval, reaching 86.16\% when it's combined with the NNCLR \cite{dwibedi_little_2021} term and EMA architecture (experiment \(v3\)). However, we prove that increasing the NN retrieval of a neighbour contrastive approach seems to be less relevant than expected. Even if the addition of our term together with EMA increases the NN retrieval by 17.36\% regarding vanilla NNCLR \cite{dwibedi_little_2021}, the overall improvement is limited to 0.46\% and 1.67\% on linear and k-NN accuracies respectively. In fact, our term alone does not manage to improve the baselines even if its NN retrieval is much higher. 

Furthermore, we find a big gap between NN retrieval and k-NN validation accuracies. In theory, the k-NN validation algorithm  \cite{wu_improved_2002} is much more complex and precise than the simple \(KNN(.,.)\) operator used during the training, however, \(KNN(.,.)\) manages to retrieve the neighbours with much higher precision. This issue is further addressed in the qualitative analysis section.

Regarding the EMA architectural change, we empirically checked that, for this particular case, EMA slightly boosts the overall performance of the model. Anyway, our model could be trained without EMA if necessary. 

\textbf{Dimensionality robustness}

Moving to feature contrast approaches, Zbontar et al. \cite{zbontar_barlow_2021} state the dependency of Barlow Twin to high dimensional embeddings. In fact, alternative feature contrast approaches such as OptSSL \cite{ballus_opt-ssl_2022} still require high dimensional embeddings to provide SOTA results. Our approach, however,  manages to outperform Barlow Twins \cite{zbontar_barlow_2021} with much lower dimensional embeddings. In fact, in Table \ref{BTdim} we prove that reducing the dimensionality of the embeddings dramatically decreases the overall performance of Barlow Twins \cite{zbontar_barlow_2021} approach.

\begin{table}[h!]
\centering
\begin{tabular}{@{}llll@{}}
\toprule
                   & Linear Val & KNN val & Top-1 NN Retrieval \\ \midrule
Barlow Twins       & 71.21      & 63.11   & -                  \\
Barlow Twins (256) & 62.14      & 54.64   & -                  \\
Musketeer (256) & 72.17      & 64.8    & 82.16              \\ \bottomrule
\end{tabular}
\caption{Performance comparison with reduced dimensionality on CIFAR-100 \cite{noauthor_cifar-10_nodate} dataset.} \label{BTdim}
\end{table}

At any rate, even if, intuitively, increasing the dimensionality of the embeddings should also increase the performance of our model, we must remember that the \(KNN(.,.)\) operator suffers from the curse of dimensionality. This fact limits Musketeer to low-dimensional embeddings, which could be partially holding back the real potential of the feature term.


\textbf{Augmentation dependency}

SSL frameworks depend heavily on the augmentations used by the Pretext task generator \(P\) to create hard positive samples. However, neighbour contrastive approaches \cite{dwibedi_little_2021} \cite{koohpayegani_mean_2021} empirically proved that they are naturally more robust to augmentation removals. Dwibedi et al. \cite{dwibedi_little_2021} propose the removal of all the augmentations except random crop augmentation to compare NNCLR\cite{dwibedi_little_2021} robustness with SimCLR \cite{chen_simple_2020} and BYOL \cite{grill_bootstrap_2020} frameworks. In this case, we follow the same idea to check the robustness of our approach compared to NNCLR \cite{dwibedi_little_2021} and Barlow Twins \cite{zbontar_barlow_2021}.


\begin{table}[h!]
\centering
\begin{tabular}{@{}lll@{}}
\toprule
Method                & Val Acc@1     & Val KNN Acc@1  \\ \midrule
Barlow Twins    \cite{zbontar_barlow_2021}      & 39.66         & 30.89          \\
NNCLR      \cite{dwibedi_little_2021}           & 35.39         & 27.64          \\
\textbf{Musketeer} & \textbf{44.7} & \textbf{33.99} \\ \bottomrule
\end{tabular}
\caption{Baseline performance comparison when all augmentations are removed on CIFAR-100 \cite{noauthor_cifar-10_nodate}.}\label{augm}
\end{table}

As can be seen in Table \ref{augm}, our approach proves to be more robust than Barlow Twins and NNCLR \cite{dwibedi_little_2021} to augmentation removal. Intuitively, adding a term that uses multiple neighbours increases, even more, the richness of the loss function and makes the augmentations less relevant. Curiously, Barlow Twins \cite{zbontar_barlow_2021} clearly outperforms NNCLR \cite{dwibedi_little_2021} in this particular setting even if it does not use any neighbours at all. 


\section{Qualitative results}\label{qualresults}
Even if Musketeer exhibits promising quantitative results, we aim to increase their robustness by using multiple qualitative tools. These tools, combined, act as an SSL explainability pipeline for neighbour contrastive learning approaches. In this section, we analyse the behaviour of our model and compare it with the NNCLR \cite{dwibedi_little_2021} baseline.

\subsection{Nearest-neighbour visualization}
As explained in section \ref{nnclr}, the NN extraction process is undoubtedly the most important element in neighbour contrastive frameworks. Usually, works such as NNCLR\cite{dwibedi_little_2021} or MSF\cite{koohpayegani_mean_2021} tend to show some extraction examples but, surprisingly, they do not analyse the behaviour of the \(KNN(.,.)\) operator. 


\begin{figure}[h!]
\centering
\includegraphics[width=0.85\linewidth]{TFM_D/NN_Progress.pdf}
\caption{Progress of the neighbour retrieval for the Boy class (CIFAR-100 \cite{noauthor_cifar-10_nodate}).}\label{NNProgress}
\end{figure}


In Figure \ref{NNProgress}, we can clearly see how, at first, the retrievals do not match with the query as the representations generated by the momentum branch are not rich enough. As the training goes on, however, the retrieved neighbours tend to be more and more similar to the query, implying that the quality of the representations increases over time.



\begin{figure}[h!]
\centering
\includegraphics[width=0.85\linewidth]{TFM_D/Frutas_NN.pdf}
\caption{Neighbours retrieved for fruit classes of CIFAR-100 \cite{noauthor_cifar-10_nodate}.}\label{Fruits}
\end{figure}



Focusing on the retrievals done during the last part of the training, we can infer some of the most important features generated by the model. In Figure \ref{Fruits}, it can be seen how, for the single apple query (query 1), a total of 5 images of single apples are retrieved. However, if the query contains multiple fruits, images with multiple fruits are retrieved. This fact implies that the model, in a completely self-supervised manner, is generating feature representations that include the number of objects on the given image. In addition, the query that contains an orange cut in half (query 4) proves that it also manages to represent the shape of the objects. 

\begin{figure}[h!]
\centering
\includegraphics[width=0.85\linewidth]{TFM_D/Humans_NN.pdf}
\caption{Neighbours retrieved for human classes of CIFAR-100 \cite{noauthor_cifar-10_nodate}.}\label{Humans}
\end{figure}

Regarding more basic features, Figure \ref{Humans} shows how the colour and the location of an object are also relevant for the NN retrieval process. In the case of the human classes, the model always retrieves images of humans with similar clothing instead of focusing on retrieving the same human class. It's worth mentioning that this also happens for images with white backgrounds or some rare colours such as blue. Query number 4, on its own, is a clear example of how the location of the object and the colour are two of the most important features of the representations generated by our model.



\begin{figure}[h!]
\centering
\includegraphics[width=0.85\linewidth]{TFM_D/Kangaroo.pdf}
\caption{ "Incorrect" example of neighbours retrieved for Kangaroo class of CIFAR-100 \cite{noauthor_cifar-10_nodate}.}\label{Kangaroo}
\end{figure}


Even though the labels of the 5 retrieved neighbours do not always match the label of the query image, we must remember that SSL frameworks do not receive any label information during the training. For example, as can be seen in Figure \ref{Kangaroo}, the model only retrieves 2 "correct" neighbours, however, the "incorrect" images share a very high number of characteristics (colour, location, stance, background...) with the query image, implying that the model is able to correctly identify similar images without any label information. This fact, not only shows the generalization capacity of the model but also its versatility for transfer learning processes such as image classification or object detection. 

Finally, it's worth noting that it's not rare to find the query image among the retrieved neighbours. At first, we believed that this fact could go against the idea of creating harder positive samples using the neighbours. However, due to the size of the training dataset (50000) and the size of the Support Set (98340), it's not surprising that multiple augmentations of the same image are stored at the same time on the support set. Decreasing the Support set size or just using a bigger dataset could make this problem disappear. Anyway, we are not certain about the real impact of this phenomenon. 
 
\subsection{Feature inversion}
As mentioned in section \ref{QMetrics}, the gap between the NN retrieval accuracy and the k-NN validation accuracy seems to be curiously big taking into account the increased complexity of the validation k-NN algorithm \cite{wu_improved_2002}. Looking at the differences, we identified that the representations used for the validation algorithm came directly from the encoder (the rest of the SSL framework is removed on inference). The training \(KNN(,.,)\) operator, however, makes use of the representations generated by the encoder and transformed by the projector. 

Appalaraju et al.\cite{appalaraju_towards_2020}, in their work, qualitatively prove that the projector filters the features generated by the encoder and returns only the ones that tend to be relevant for contrastive learning pretext tasks. Doing that, besides increasing the efficiency of the contrastive loss, also "protects" the encoder from it, as it needs to remain as general as possible for the downstream tasks. 

Musketeer, however, relies heavily on the \(KNN(,.,)\) operator, which could be understood as an additional task apart from the contrastive one. Intuitively, the inclusion of the \(KNN(.,.)\) together with an additional neighbour-focused loss term could be forcing the projector to return features that tend to be more useful for neighbour retrieval.

In an attempt of analysing this intuition, we follow the pipeline presented by Appalaraju et al. \cite{appalaraju_towards_2020}:

\begin{enumerate}
    \item During a single training step, we extract the feature representations returned by the encoder and the projector respectively for a given image.
    \item Invert them using Deep Image Prior network \cite{ulyanov_deep_2018} to obtain a pair of images.
    \item We visualize the obtained images.
\end{enumerate}


\begin{figure}[h!]
\centering
\includegraphics[width=0.8\linewidth]{TFM_D/Feature_Inversion.pdf}
\caption{Image reconstruction process.}\label{FeatureInversion}
\end{figure}


The process is detailed in Figure \ref{FeatureInversion}.

Looking at the reconstructed images (Figure \ref{FIImages}), it can be seen how the reconstruction done from the encoder representation seem to be very similar to the original image. As expected, the encoder representation contains much more information about the original image than the projector representation. Nevertheless, the reconstruction generated from the projector representation seems to have important features such as the colour of the object. 

\begin{figure}[h!]
\centering
\includegraphics[width=0.8\linewidth]{TFM_D/FI_Images.pdf}
\caption{Reconstructed image comparison.}\label{FIImages}
\end{figure}



We believe that the projector (thanks to its inherent filtering behaviour and the fact that it halves the dimensionality of the embeddings) is able to generate very rich embeddings. This fact seems to be useful for NN retrieval task and the main cause of the gap between NN retrieval accuracy and k-NN validation accuracy. However, much more in-depth analysis is required in order to confirm the hypothesis.

\subsection{UMAP visualization}
As explained in section \ref{QMetrics}, for each image on a given dataset, SSL approaches create a representation of the image that, ideally, contains the most important features. The list of these generated representations could be defined as generated representation dataset \(D_g\). 

\begin{figure}[h!]
\centering
\includegraphics[width=0.99\linewidth]{TFM_IMG/UMAP_Proceso.png}
\caption{UMAP visualization of Musketeer pretraining process on CIFAR-100 \cite{noauthor_cifar-10_nodate} dataset.}
\label{fig:umapprocess}\label{UMAPProcess}
\end{figure}

At first, the representations that form \(D_g\) can be understood as random points on the feature space, however, once the training phase is completed, these representations should be similar for similar images, forming clusters. For this reason, visualization tools like UMAP have proved to be very useful for visually observing this process. In Figure \ref{UMAPProcess}, we provide the UMAP \cite{mcinnes_umap_2020} visualization of the \(D_g\) at different points of the training. As can be seen, as the training goes on, more clusters can be identified. 


\begin{figure}[h!]
\centering
\includegraphics[width=0.99\linewidth]{TFM_IMG/UMAP_Compare.png}
\caption{Umap visualization of \(D_g\) generated by NNCLR \cite{dwibedi_little_2021} and Musketeer for CIFAR-100 \cite{noauthor_cifar-10_nodate} dataset.}
\label{fig:umapcompare}\label{UMAPCompare}
\end{figure}

Compared to NNCLR \cite{dwibedi_little_2021} (Figure \ref{UMAPCompare}), our approach seems to clusterize more the representations classes (a bigger number of small groups can be identified). Starting from animal classes (Figure \ref{UMAPWolf} and \ref{UMAPWolf}), the most visible examples would be the Tiger and the Wolf classes. NNCLR \cite{dwibedi_little_2021} is not able to correctly distinguish between a Fox and a Wolf, Musketeer, however, manages to differentiate them correctly. Regarding the Tiger class, it can be seen how the cluster generated by NNCLR \cite{dwibedi_little_2021} is much more sparse that the one generated by our approach, showing the increased capacity of our model to correctly represent the classes of the dataset.

\begin{figure}[h!]
\centering
\includegraphics[width=0.85\linewidth]{TFM_D/UMAP_Wolf.pdf}
\caption{Croped Umap visualization of \(D_g\) generated by NNCLR \cite{dwibedi_little_2021} and our approach for Wolf and Fox classes.}
\label{UMAPWolf}
\end{figure}

\begin{figure}[h!]
\centering
\includegraphics[width=0.85\linewidth]{TFM_D/Tiger_UMAP.pdf}
\caption{Croped Umap visualization of \(D_g\) generated by NNCLR \cite{dwibedi_little_2021} and Musketeer for Tiger class.}
\label{UMAPTiger}
\end{figure}



Moving to hard classes (very similar classes), we analyse the behaviour of both approaches for Palm tree, Maple tree, Willow tree and Oak tree (Figure \ref{UMAPTres}). As expected, both approaches struggle to correctly clusterize these classes due to their difficulty, still, we can slightly see how the representations generated by our approach for Palm tree images seem to be more differentiated than the ones generated by NNCLR \cite{dwibedi_little_2021}. 

\begin{figure}[h!]
\centering
\includegraphics[width=0.85\linewidth]{TFM_D/UMAP_Trees.pdf}
\caption{Croped Umap visualization of \(D_g\) generated by NNCLR \cite{dwibedi_little_2021} and our approach for tree classes.}
\label{UMAPTres}
\end{figure}





\subsection{Silhouette coefficient}

Even if UMAP \cite{mcinnes_umap_2020} visualization provides good first-sight results, it must be noted that it does not provide any clear representation of quality measurement for hard classes. These hard classes are highly overlapped in the visualization, which hinders the visual evaluation of the representations generated by the approaches and it makes it impossible to compare them fairly. 

In an attempt of solving this problem, we propose the use of the Silhouette coefficient \cite{rousseeuw_silhouettes_1987} as a complementary quantitative metric for UMAP \cite{mcinnes_umap_2020} visualizations. Following the idea explained in Section \ref{QMetrics}, we compute the overall Silhouette coefficient for the generated \(D_g\) and the Silhouette coefficient for each class analysed in the previous section. 

\begin{figure}[h!]
\centering
\hspace*{-2cm} \includegraphics[width=0.8\linewidth]{TFM_D/Silhouette.pdf}
\caption{Overall and per class Silhouette coefficient trade-off between NNCLR \cite{dwibedi_little_2021} and Musketeer.}\label{SilD}
\end{figure} 

As can be seen in Figure \ref{SilD}, our approach reports a higher Silhouette coefficient overall, proving that the correctness of the representations generated by our model is superior. Looking at the disaggregation of the classes, it can be seen that the insights extracted from the UMAP \cite{mcinnes_umap_2020} visualization were correct. Our approach improves the Silhouette coefficient \cite{rousseeuw_silhouettes_1987} obtained from NNCLR \cite{dwibedi_little_2021} for difficult classes such as human classes, reducing the incorrectness of the classes with negative values and increasing the correctness of the classes with positive values. While the improvement in Tiger and Wolf classes is clear, the improvement in Palm tree class is not as much as we first expected by looking at the UMAP \cite{mcinnes_umap_2020} visualization. In fact, the trade-off between tree classes seems to be minimal. Additionally, we also find interesting the gap of improvement between the Lobster class, the Whale class and the Dolphin class (this class does not improve at all), being all of them water creatures. 

It's worth mentioning that, as expected, all values can be considered near-zero values, representing the huge overlap shown at the centre of the UMAP \cite{mcinnes_umap_2020} visualizations.

\subsection{EigenGradCAM visualization}
As a final qualitative metric, we decided to visualize the behaviour of both approaches by showing where each model focuses given the same image. This way, we could check if the behaviour of the approaches matches the results obtained from the UMAP \cite{mcinnes_umap_2020} and Silhouette coefficient \cite{rousseeuw_silhouettes_1987}. For this qualitative metric Girl, Boy, Tiger, Wolf and Palm tree classes were selected, as they were the ones that received the most improvement according to Silhouette coefficients \cite{rousseeuw_silhouettes_1987}. 

Regarding the Girl and Boy classes, it can be seen in Figures \ref{BoyG} and \ref{GirlG} that our approach manages to identify and locate the human better than NNCLR \cite{dwibedi_little_2021}, which fails to locate it in some examples. However, there are still some cases where it focuses on different elements of the background aside from humans. In the third image of the Boy class and the first of the Girl class, for example, the model focuses on background elements even if the human is the important element of the image. We believe that this could be one of the consequences of no-label training processes. As our model does not receive any feedback from the labels, it's possible that, in its own representation, image 1 of the Girl class could be also related to the Forest class due to the background colour.

\begin{comment}
\begin{figure}[h!]
\centering
\includegraphics[width=0.5\linewidth]{TFM_G/Boy.pdf}
\caption{EigenGradCAM visualization of NNCLR \cite{dwibedi_little_2021} and Musketeer on Boy class.}\label{BoyG}
\end{figure}

\begin{figure}[h!]
\centering
\includegraphics[width=0.5\linewidth]{TFM_G/Girl.pdf}
\caption{EigenGradCAM visualization of NNCLR \cite{dwibedi_little_2021} and Musketeer on Girl class.}\label{GirlG}
\end{figure}  
\end{comment}


\begin{figure}[H]
\centering
    \begin{subfigure}{0.35\textwidth}
    \includegraphics[width=\linewidth]{TFM_G/Boy.pdf}
    \caption{CIFAR-100 \cite{noauthor_cifar-10_nodate} Boy class.}\label{BoyG}
  \end{subfigure}
  \begin{subfigure}{0.35\textwidth}
    \includegraphics[width=\linewidth]{TFM_G/Girl.pdf}
    \caption{CIFAR-100 \cite{noauthor_cifar-10_nodate} Girl class.} \label{GirlG}
  \end{subfigure}
\caption{EigenGradCAM visualization of NNCLR \cite{dwibedi_little_2021} and Musketeer on Gilr and Boy classes.} 
\end{figure}




Focusing on Tiger and Wolf classes, similar behaviour can be identified (Figure \ref{AnimalsG}). Our model seems to be more precise than NNCLR \cite{dwibedi_little_2021} and, sometimes, it focuses on very specific characteristics like the tail (image 2 of Wolf class) or the ears (image 3 of Wolf class). Anyway, there are some examples where neither NNCLR \cite{dwibedi_little_2021} nor our approach manages to identify the important elements of the image.

\begin{figure}[H]
\centering
    \begin{subfigure}{0.35\textwidth}
    \includegraphics[width=\linewidth]{TFM_G/Tiger.pdf}
    \caption{CIFAR-100 \cite{noauthor_cifar-10_nodate} Tiger class.}
  \end{subfigure}
  \begin{subfigure}{0.35\textwidth}
    \includegraphics[width=\linewidth]{TFM_G/Wolf.pdf}
    \caption{CIFAR-100 \cite{noauthor_cifar-10_nodate} Wolf class.} 
  \end{subfigure}
\caption{EigenGradCAM visualization of NNCLR \cite{dwibedi_little_2021} and Musketeer on Tiger and Wolf classes.}\label{BoyG} \label{AnimalsG}
\end{figure}



Finally, we show the behaviour of both approaches for the Palm tree class (Figure \ref{PalmG}). As expected, the same pattern is repeated, where our model shows more precise focusing. Curiously, similar to human classes, in image 5 the model seem to be focusing on the white spot that appears on the blue background. Intuitively, there is a possibility that the model is misleading the image of the Palm tree with a sea creature.

\begin{figure}[h!]
\centering
\includegraphics[width=0.4\linewidth]{TFM_G/Palm.pdf}
\caption{EigenGradCAM visualization of NNCLR \cite{dwibedi_little_2021} and Musketeer on Palm class.}\label{PalmG}
\end{figure} 




Overall, EigenGradCAM \cite{muhammad_eigen-cam_2020} visualizations show that our model, even if there is room for improvement, focuses in a more precise way on relevant elements of the image. This fact implies an increase in the richness of \(D_g\) (also identified in UMAP \cite{mcinnes_umap_2020} visualizations and Silhouette coefficient \cite{rousseeuw_silhouettes_1987}), which contains more important image information than the one generated by NNCLR \cite{dwibedi_little_2021}. 


\section{Limitations of our approach}
Even if our approach reported promising results on both quantitative and qualitative analyses, we were also able to identify some limitations:

\begin{itemize}
    \item Similar to MSF\cite{koohpayegani_mean_2021} our approach is not very sensitive regarding the number of neighbours extracted. Increasing this number above 5 does not provide any meaningful improvements.
    \item Our symbiotic combination is made by two instance discrimination approaches that, at first sight, are contrary regarding the dimensionality of the embeddings. Feature contrast approaches require high dimensional embeddings so even if it increases the overall performance of the model, it's possible that it is held back by the low dimensionality required by neighbour contrastive methods.
    \item The final loss introduced two additional hyperparameters to tune. The transformer encoder, apart from its own hyperparameters, uses a different learning rate, which adds an extra hyperparameter.
    \item Our Centroid contrast proposal, even if it increases the NN retrieval, needs to be combined with NNCLR\cite{dwibedi_little_2021} to produce meaningful results. 
    \item As can be seen in previous EigenGradCAM \cite{muhammad_eigen-cam_2020} analysis, our approach still fails to correctly localize some objects. 
    \item Our approach is computationally more expensive than vanilla NNCLR\cite{dwibedi_little_2021} due to the Self-Attention computation and the additional loss terms (Figure \ref{epoch_time}).
\end{itemize}




\begin{figure}[h!]
\centering
\includegraphics[width=0.9\linewidth]{TFM_D/Epoch_Time.png}
\caption{Epoch/Time chart comparing the required time to complete a single experiment on CIFAR-100 \cite{noauthor_cifar-10_nodate} dataset.}\label{epoch_time}
\end{figure}



% Environment
% Datasets used to evaluate the model
% Evaluation metrics
    % Online classifier evaluation

% Implementation settings
    % Settings for NNCLR
    % Settings for MSF
    % Settings for BT

% Results
    % General results
    
    % Ablation study
    
% Explainability
    % NN Vis
    % GradCam
    % UMAP
    % Unsupervised Clustering metric (Silhouette)
    % Feature Inversion
    % Attention of the transformer
    

\chapter{Conclusions and future lines}
In this chapter, we perform a brief hindsight of the project to explain the overall and specific conclusions together with the degree of compliance with the proposed objectives. In addition, we provide some insights about the next steps or future lines.

\section{Overall conclusion}
Looking at the main proposed objectives, we aimed high by setting the objective of improving current state-of-the-art neighbour contrastive learning approaches\cite{dwibedi_little_2021} \cite{koohpayegani_mean_2021}. However, we indeed managed to create a proposal that alleviates the main limitation of these approaches (the NN retrieval) and outperforms them in three standard benchmark datasets, fulfilling the first main objective. In addition, we also proved that creating a symbiotic framework by adapting different instance discrimination approaches to our own, could be beneficial. In section \ref{quantresults}, we show how adapting the feature redundancy approach to our neighbour-based approach improves the overall results of the model and surpasses the results obtained by Barlow Twins\cite{zbontar_barlow_2021}, the most popular redundancy reduction approach. 

Finally, our desire was to further explore the explainability of the results obtained by instance discrimination models. In the project, we report and propose some explainability tools that, even if they had some flaws, proved to be useful for the analysis and comparison carried out during the project. 

We think it's worth noting that, as any research project, this project has also encountered some bittersweet results and problems that, even if they have been solved, affected the development of the project. For this reason, we analyse the particular objectives of the project in the next section.

\section{Particular conclusions}
As mentioned in the previous section, even if we were able to obtain promising results, there were also some unexpected outcomes. Overall, all particular objectives have been successfully accomplished during the development of the project. However, not all particular objectives turned out as well as expected.

First, we proposed to identify and alleviate the main drawback of neighbour contrastive learning approaches, the nearest neighbour retrieval, to improve their overall results. Surprisingly, even if we managed to alleviate this problem by greatly increasing the accuracy of the retrieval process, it seemed to be less important than what we expected by analysing the literature \cite{dwibedi_little_2021}. As explained in section \ref{quantmetrics}, we believe that this phenomenon could be related to the filtering behaviour of the projector and the fact that some incorrect neighbours share very similar characteristics with the correct ones. 

Another particular objective was to produce a symbiotic instance discrimination approach that benefited from different instance discrimination approaches. As mentioned in the previous section, our model not only managed to correctly combine two different instance discrimination approaches but also proved that it performed better than the most popular alternatives of both approaches \cite{dwibedi_little_2021}\cite{zbontar_barlow_2021}, excelling our expectations regarding this particular objective. 

Moving to the adaptation and research of explainability tools for instance discrimination models, we find the work done satisfactory. We evaluated the usefulness and limitations of common explainability tools of supervised learning paradigms such as EigenGradCam \cite{muhammad_eigen-cam_2020} and, especially, UMAP \cite{mcinnes_umap_2020} to explain and compare the behaviour of SSL models. In addition, we also put into practice novel strategies such as Feature Inversion \cite{ulyanov_deep_2018} to obtain insights about the behaviour of the projector component of our approach. Ultimately, we also propose an alternative use of the Silhouette Coefficient \cite{rousseeuw_silhouettes_1987} to confirm any confusing result extracted from UMAP \cite{mcinnes_umap_2020} representations.

Regarding the particular objectives of understanding and analysis of SSL and instance discrimination approaches, it can be said that they have been successfully accomplished. The student started the project with very low knowledge about Self-supervised learning. However, during the development of the project, an exhaustive literature review was carried out in order to be able to correctly achieve the proposed main and particular objectives of the project.


\section{Future lines}
In this last section, we will explain the main futures lines of the project, focusing on ideas that could improve our approach and the ones that were discarded due to resource and time limitations.

Regarding the performance of the approach, we believe that Musketeer is just the starting point. The transformer encoder and self-attention mechanisms applied are very basic compared to the ones used nowadays. Even if, at first, it made sense to use simple Self-attention mechanisms to evaluate the potential of the approach, we believe that the next step should be improving the Transformer encoder to increase the richness of the generated centroid representations. In addition, a more in-depth analysis of the behaviour of the projector components could provide some hints about different applications of Self-attention that could reduce the gap between NN retrieval results and the k-NN evaluation results. 

Due to limited time and resources, we couldn't check the behaviour of our model on big datasets such as original ImageNet \cite{deng_imagenet_2009} or a real unlabeled dataset. However, we believe that being able to provide good results on big datasets is one of the most important characteristics of a good SSL framework, as they should be prepared to train on huge unlabeled datasets where supervised learning approaches can't be used. For this reason, we suggest running Musketeer on a big dataset to evaluate its performance and behaviour.

Finally, we believe that it could be interesting to apply Musketeer to other downstream tasks such as object detection or instance segmentation, in order to check if the learned intermediate representations help also localization tasks.











\newpage



\printbibliography %Prints bibliography

\noindent

\begin{comment}
    


\newpage
\begin{appendices}

\section{Lorem Ipsum}


\begin{figure}[h!]
\centering
\begin{tabular}{cc}
  \includegraphics[width=75mm]{Res/Toy/DBSCAN_clustering_results.png} &   \includegraphics[width=75mm]{Res/Toy/DBSCAN_clustering_results2.png} \\
(a) Blobs toy dataset & (b) Moons toy dataset \\[6pt]
\multicolumn{2}{c}{\includegraphics[width=75mm]{Res/Toy/DBSCAN_clustering_results3.png} }\\
\multicolumn{2}{c}{(c) Circles toy dataset}
\end{tabular}
\caption{DBSCAN clustering results for toy datasets}
\label{toydb}
\end{figure}



\end{appendices}
\end{comment}

\end{document}



